Reinforcement Learning-Based Control for an Inline Skating Humanoid Robot

As humanoid robots become increasingly dynamic, coupling them with reinforcement learning offers a promising approach to solving the complex, underactuated mechanics of passive inline skating. Equipping a humanoid robot with passive inline skating wheels presents an opportunity to combine the versatile agility of humanoids with the high-speed, energy-efficient locomotion strategies utilized by human skaters. In this paper, we train and deploy a reinforcement learning control policy that enables novel locomotion strategies for a humanoid robot modified to equip consumer inline skates instead of conventional feet. Unlike previous work limited to quadrupedal robots or actively driven wheels, our system allows for precise 6-DoF control of the skates to execute dynamic, edge-driven propulsion strategies. Our skating strategies emerge entirely from our reward structure, without reliance on human motion data, imitation learning, or kinematic priors. We overcome the inherent instability of passive wheels and simulation contact artifacts by utilizing different geometric wheel models (spherical and ellipsoidal) during training and validation, along with a custom success-based command curriculum and a specialized rolling reward. Consequently, our policy demonstrates up to a 50% reduction in Cost of Transport (CoT) compared to standard walking gaits. The resulting policy successfully transfers zero-shot to the physical Booster T1 hardware. Real-world deployments demonstrate dynamic balance, the ability to reject active physical perturbations, and agile locomotion strategies capable of turning at speed. A video of our results can be found at https://www.youtube.com/watch?v=-_APcOS7uFo.

==> combined_cot_new.csv <==
lin_vel_x,ang_vel_yaw,walking_cot,skating_cot,best_cot,winner
2.0,-0.5,nan,0.6328219932642758,0.6328219932642758,skating
2.0,-0.4473684210526316,nan,0.5611034016943449,0.5611034016943449,skating
2.0,-0.39473684210526316,nan,0.4931888216211138,0.4931888216211138,skating
2.0,-0.34210526315789475,nan,0.47549625810283325,0.47549625810283325,skating
2.0,-0.2894736842105263,nan,0.5274135523489217,0.5274135523489217,skating
2.0,-0.2368421052631579,nan,0.46045906838233813,0.46045906838233813,skating
2.0,-0.1842105263157895,nan,0.5036456015394751,0.5036456015394751,skating
2.0,-0.13157894736842107,nan,0.4435162748613679,0.4435162748613679,skating
2.0,-0.07894736842105265,nan,0.4898091773564189,0.4898091773564189,skating
2.0,-0.026315789473684237,nan,0.5956806064195029,0.5956806064195029,skating
2.0,0.02631578947368418,nan,0.4395956181192033,0.4395956181192033,skating
2.0,0.07894736842105265,0.3555542602623334,0.543241522152469,0.3555542602623334,walking
2.0,0.13157894736842102,nan,0.5744714378315852,0.5744714378315852,skating
2.0,0.18421052631578938,nan,0.359436248202772,0.359436248202772,skating
2.0,0.23684210526315785,nan,0.6259606599967612,0.6259606599967612,skating
2.0,0.2894736842105263,nan,0.4959969144548432,0.4959969144548432,skating
2.0,0.3421052631578947,nan,0.5926984434361139,0.5926984434361139,skating
2.0,0.39473684210526305,nan,0.34502355430591547,0.34502355430591547,skating
2.0,0.4473684210526315,nan,0.4514081997012143,0.4514081997012143,skating
2.0,0.5,nan,0.47905917760708183,0.47905917760708183,skating
1.894736842105263,-0.5,nan,0.6412228697677034,0.6412228697677034,skating
1.894736842105263,-0.4473684210526316,nan,0.4176704864414724,0.4176704864414724,skating
1.894736842105263,-0.39473684210526316,0.39023484811315406,0.41690560205593236,0.39023484811315406,walking
1.894736842105263,-0.34210526315789475,nan,0.4713864415591998,0.4713864415591998,skating
1.894736842105263,-0.2894736842105263,nan,0.5165125179838539,0.5165125179838539,skating
1.894736842105263,-0.2368421052631579,nan,0.4281587069204732,0.4281587069204732,skating
1.894736842105263,-0.1842105263157895,nan,0.49303260710056707,0.49303260710056707,skating
1.894736842105263,-0.13157894736842107,nan,0.5705604829818426,0.5705604829818426,skating
1.894736842105263,-0.07894736842105265,nan,0.4988427757966878,0.4988427757966878,skating
1.894736842105263,-0.026315789473684237,nan,0.6841053732062946,0.6841053732062946,skating
1.894736842105263,0.02631578947368418,nan,0.4222142337131349,0.4222142337131349,skating
1.894736842105263,0.07894736842105265,nan,0.3950401030467414,0.3950401030467414,skating
1.894736842105263,0.13157894736842102,nan,0.44552263367214784,0.44552263367214784,skating
1.894736842105263,0.18421052631578938,nan,0.47935308603566423,0.47935308603566423,skating
1.894736842105263,0.23684210526315785,nan,0.453159254992452,0.453159254992452,skating
1.894736842105263,0.2894736842105263,nan,0.44435245970589327,0.44435245970589327,skating
1.894736842105263,0.3421052631578947,nan,0.6025486272242291,0.6025486272242291,skating
1.894736842105263,0.39473684210526305,nan,0.5140330254343556,0.5140330254343556,skating
1.894736842105263,0.4473684210526315,nan,0.5915076166261743,0.5915076166261743,skating
1.894736842105263,0.5,nan,0.6560315070271374,0.6560315070271374,skating
1.789473684210526,-0.5,0.34906946331833816,0.5625422500217937,0.34906946331833816,walking
1.789473684210526,-0.4473684210526316,0.314072786772856,0.5960873974344538,0.314072786772856,walking
1.789473684210526,-0.39473684210526316,nan,0.5256880410083603,0.5256880410083603,skating
1.789473684210526,-0.34210526315789475,nan,0.46073959858863217,0.46073959858863217,skating
1.789473684210526,-0.2894736842105263,nan,0.5309883163213879,0.5309883163213879,skating
1.789473684210526,-0.2368421052631579,nan,0.49068515175485816,0.49068515175485816,skating
1.789473684210526,-0.1842105263157895,nan,0.45812686859907376,0.45812686859907376,skating
1.789473684210526,-0.13157894736842107,nan,0.4723546634304574,0.4723546634304574,skating
1.789473684210526,-0.07894736842105265,nan,0.5677487417978683,0.5677487417978683,skating
1.789473684210526,-0.026315789473684237,nan,0.5613750161524607,0.5613750161524607,skating
1.789473684210526,0.02631578947368418,0.3425018612475428,0.42208656902170605,0.3425018612475428,walking
1.789473684210526,0.07894736842105265,0.3514602219605912,0.42170559708649785,0.3514602219605912,walking
1.789473684210526,0.13157894736842102,nan,0.5758493763330036,0.5758493763330036,skating
1.789473684210526,0.18421052631578938,0.34399187223027244,0.4378800431655801,0.34399187223027244,walking
1.789473684210526,0.23684210526315785,nan,0.4120989014508452,0.4120989014508452,skating
1.789473684210526,0.2894736842105263,nan,0.43973138425558933,0.43973138425558933,skating
1.789473684210526,0.3421052631578947,nan,0.42394496192743636,0.42394496192743636,skating
1.789473684210526,0.39473684210526305,nan,0.5782194950666889,0.5782194950666889,skating
1.789473684210526,0.4473684210526315,0.34277774893611646,0.35598174962078205,0.34277774893611646,walking
1.789473684210526,0.5,0.3488275992211046,0.6266378959083269,0.3488275992211046,walking
1.6842105263157894,-0.5,0.3379715536184602,0.47966077004153845,0.3379715536184602,walking
1.6842105263157894,-0.4473684210526316,nan,0.4937396580718848,0.4937396580718848,skating
1.6842105263157894,-0.39473684210526316,0.330250945242364,0.5641586639479698,0.330250945242364,walking
1.6842105263157894,-0.34210526315789475,nan,0.39895392770828925,0.39895392770828925,skating
1.6842105263157894,-0.2894736842105263,0.3331992658687241,0.44589170858403976,0.3331992658687241,walking
1.6842105263157894,-0.2368421052631579,nan,0.4319759493920127,0.4319759493920127,skating
1.6842105263157894,-0.1842105263157895,nan,0.41714456766584285,0.41714456766584285,skating
1.6842105263157894,-0.13157894736842107,0.3292031213393097,0.5132119557816033,0.3292031213393097,walking
1.6842105263157894,-0.07894736842105265,0.3412009834746946,0.5640791699791805,0.3412009834746946,walking
1.6842105263157894,-0.026315789473684237,0.35127995595503203,0.49944547638497144,0.35127995595503203,walking
1.6842105263157894,0.02631578947368418,nan,0.37963954220808005,0.37963954220808005,skating
1.6842105263157894,0.07894736842105265,0.3268944340681961,0.4837809694444596,0.3268944340681961,walking
1.6842105263157894,0.13157894736842102,nan,0.5322925437044946,0.5322925437044946,skating
1.6842105263157894,0.18421052631578938,0.30918778269261454,0.5427835013567741,0.30918778269261454,walking
1.6842105263157894,0.23684210526315785,0.3508202282992278,0.5655352332185793,0.3508202282992278,walking
1.6842105263157894,0.2894736842105263,nan,0.47998939927244627,0.47998939927244627,skating
1.6842105263157894,0.3421052631578947,0.3627727634111066,0.486177817569326,0.3627727634111066,walking
1.6842105263157894,0.39473684210526305,nan,0.5011035921149356,0.5011035921149356,skating
1.6842105263157894,0.4473684210526315,nan,0.4757092480192825,0.4757092480192825,skating
1.6842105263157894,0.5,0.40707329983500706,0.500566424073757,0.40707329983500706,walking
1.5789473684210527,-0.5,0.32682773442232804,0.6184768265600863,0.32682773442232804,walking
1.5789473684210527,-0.4473684210526316,nan,0.5111535297084693,0.5111535297084693,skating
1.5789473684210527,-0.39473684210526316,0.313842423056156,0.4712722934974118,0.313842423056156,walking
1.5789473684210527,-0.34210526315789475,nan,0.3794275895330315,0.3794275895330315,skating
1.5789473684210527,-0.2894736842105263,0.3102365308867991,0.5729128533148832,0.3102365308867991,walking
1.5789473684210527,-0.2368421052631579,nan,0.409177460144683,0.409177460144683,skating
1.5789473684210527,-0.1842105263157895,nan,0.43169474320446843,0.43169474320446843,skating
1.5789473684210527,-0.13157894736842107,0.3602847115179463,0.4992132425327019,0.3602847115179463,walking
1.5789473684210527,-0.07894736842105265,0.41741048394154096,0.40382377817390314,0.40382377817390314,skating
1.5789473684210527,-0.026315789473684237,0.3038080658897991,0.43208000965604515,0.3038080658897991,walking
1.5789473684210527,0.02631578947368418,0.36395674902620595,0.3988143983117524,0.36395674902620595,walking
1.5789473684210527,0.07894736842105265,0.36808017503604057,0.46777604579661347,0.36808017503604057,walking
1.5789473684210527,0.13157894736842102,0.32984845658017115,0.4363987270357678,0.32984845658017115,walking
1.5789473684210527,0.18421052631578938,0.3340032956006045,0.4865212295697995,0.3340032956006045,walking
1.5789473684210527,0.23684210526315785,nan,0.5335108098915439,0.5335108098915439,skating
1.5789473684210527,0.2894736842105263,nan,0.571440472825036,0.571440472825036,skating
1.5789473684210527,0.3421052631578947,0.3759318912646098,0.4651280268641269,0.3759318912646098,walking
1.5789473684210527,0.39473684210526305,nan,0.4579232521311739,0.4579232521311739,skating
1.5789473684210527,0.4473684210526315,0.32413916340637244,0.39783385543215455,0.32413916340637244,walking
1.5789473684210527,0.5,0.3286565977390434,0.49069508533540257,0.3286565977390434,walking
1.4736842105263157,-0.5,nan,0.48151349134125243,0.48151349134125243,skating
1.4736842105263157,-0.4473684210526316,nan,0.44325203227051085,0.44325203227051085,skating
1.4736842105263157,-0.39473684210526316,0.34910304592713426,0.47176224583888,0.34910304592713426,walking
1.4736842105263157,-0.34210526315789475,0.36418438271171194,0.5118352311137504,0.36418438271171194,walking
1.4736842105263157,-0.2894736842105263,0.3131461521108714,0.41841605144533794,0.3131461521108714,walking
1.4736842105263157,-0.2368421052631579,0.33013906880333166,0.4655962810213848,0.33013906880333166,walking
1.4736842105263157,-0.1842105263157895,0.3532233289855736,0.48134358858054965,0.3532233289855736,walking
1.4736842105263157,-0.13157894736842107,0.33217841347223054,0.46045035165052733,0.33217841347223054,walking
1.4736842105263157,-0.07894736842105265,0.34604641952255555,0.4267203748109348,0.34604641952255555,walking
1.4736842105263157,-0.026315789473684237,0.34654798676794646,0.46981989229618115,0.34654798676794646,walking
1.4736842105263157,0.02631578947368418,0.30852547383406875,0.46764003065259024,0.30852547383406875,walking
1.4736842105263157,0.07894736842105265,0.33442045357844236,0.4918067886134291,0.33442045357844236,walking
1.4736842105263157,0.13157894736842102,nan,0.36499659947743845,0.36499659947743845,skating
1.4736842105263157,0.18421052631578938,0.29988381450435236,0.38648701938190594,0.29988381450435236,walking
1.4736842105263157,0.23684210526315785,nan,0.49472865405007715,0.49472865405007715,skating
1.4736842105263157,0.2894736842105263,0.3505557438218596,0.4848181488711862,0.3505557438218596,walking
1.4736842105263157,0.3421052631578947,0.2870607367127344,0.43529150332749295,0.2870607367127344,walking
1.4736842105263157,0.39473684210526305,0.3274063155135775,0.6090721609495835,0.3274063155135775,walking
1.4736842105263157,0.4473684210526315,0.29367935909592596,0.43617778727797835,0.29367935909592596,walking
1.4736842105263157,0.5,0.33802467108824313,0.3763398221888182,0.33802467108824313,walking
1.3684210526315788,-0.5,0.41927624725703067,0.46101814914660544,0.41927624725703067,walking
1.3684210526315788,-0.4473684210526316,0.37018178351845527,0.5345720888938799,0.37018178351845527,walking
1.3684210526315788,-0.39473684210526316,nan,0.4074394749777829,0.4074394749777829,skating
1.3684210526315788,-0.34210526315789475,0.29275375824163025,0.7020545680311278,0.29275375824163025,walking
1.3684210526315788,-0.2894736842105263,0.29239366960736296,0.3298324181394372,0.29239366960736296,walking
1.3684210526315788,-0.2368421052631579,0.2772829827610261,0.4452937814508139,0.2772829827610261,walking
1.3684210526315788,-0.1842105263157895,0.2902435499204188,0.3894381250071231,0.2902435499204188,walking
1.3684210526315788,-0.13157894736842107,nan,0.513264808361625,0.513264808361625,skating
1.3684210526315788,-0.07894736842105265,0.3248387262382066,0.3713294924039978,0.3248387262382066,walking
1.3684210526315788,-0.026315789473684237,nan,0.37110822324069526,0.37110822324069526,skating
1.3684210526315788,0.02631578947368418,0.3125300456474203,0.34265580176372695,0.3125300456474203,walking
1.3684210526315788,0.07894736842105265,0.3023119462382813,0.3678590474681879,0.3023119462382813,walking
1.3684210526315788,0.13157894736842102,0.30733695647471004,0.5168727078835437,0.30733695647471004,walking
1.3684210526315788,0.18421052631578938,0.31178108514947384,0.427989452617987,0.31178108514947384,walking
1.3684210526315788,0.23684210526315785,0.3478477209940723,0.4134226419696363,0.3478477209940723,walking
1.3684210526315788,0.2894736842105263,0.30258003281195534,0.42325557396165225,0.30258003281195534,walking
1.3684210526315788,0.3421052631578947,0.291105963910154,0.5415819948295058,0.291105963910154,walking
1.3684210526315788,0.39473684210526305,0.4067174866318681,0.48247258208549193,0.4067174866318681,walking
1.3684210526315788,0.4473684210526315,0.335314567512201,0.4109877553395121,0.335314567512201,walking
1.3684210526315788,0.5,0.33197261172050274,0.4990516551663679,0.33197261172050274,walking
1.263157894736842,-0.5,0.3127813728074365,0.4866328056263324,0.3127813728074365,walking
1.263157894736842,-0.4473684210526316,0.28109637940921667,0.5403426580528526,0.28109637940921667,walking
1.263157894736842,-0.39473684210526316,0.26279899456403305,0.42218081983523986,0.26279899456403305,walking
1.263157894736842,-0.34210526315789475,0.3466890531096752,0.5321793200108111,0.3466890531096752,walking
1.263157894736842,-0.2894736842105263,0.32304145766507064,0.5332767273522164,0.32304145766507064,walking
1.263157894736842,-0.2368421052631579,0.28892520987048914,0.4001369750906738,0.28892520987048914,walking
1.263157894736842,-0.1842105263157895,0.27918587411878065,0.4027973106930566,0.27918587411878065,walking
1.263157894736842,-0.13157894736842107,0.2727218705105974,0.3973601699343678,0.2727218705105974,walking
1.263157894736842,-0.07894736842105265,0.2804530595287741,0.5330036454956331,0.2804530595287741,walking
1.263157894736842,-0.026315789473684237,0.2830819095428874,0.41451595400825597,0.2830819095428874,walking
1.263157894736842,0.02631578947368418,0.33364749318527004,0.44560097559532447,0.33364749318527004,walking
1.263157894736842,0.07894736842105265,0.3028439441869711,0.49756171315097625,0.3028439441869711,walking
1.263157894736842,0.13157894736842102,0.28867139577084205,0.348817489941319,0.28867139577084205,walking
1.263157894736842,0.18421052631578938,0.33238263727984035,0.3081193429142604,0.3081193429142604,skating
1.263157894736842,0.23684210526315785,0.2594504313388371,0.44043538215905825,0.2594504313388371,walking
1.263157894736842,0.2894736842105263,0.3076517685134151,0.43439203450808034,0.3076517685134151,walking
1.263157894736842,0.3421052631578947,0.2716869408718632,0.43671131444440636,0.2716869408718632,walking
1.263157894736842,0.39473684210526305,0.3023882150503665,0.4874071260630792,0.3023882150503665,walking
1.263157894736842,0.4473684210526315,0.3936548917466747,0.5602255277553874,0.3936548917466747,walking
1.263157894736842,0.5,nan,0.39112528906799604,0.39112528906799604,skating
1.1578947368421053,-0.5,0.3471791710579985,0.3865861382225991,0.3471791710579985,walking
1.1578947368421053,-0.4473684210526316,0.2914876160167198,0.44775800840932084,0.2914876160167198,walking
1.1578947368421053,-0.39473684210526316,0.2932282622631714,0.5122213962508518,0.2932282622631714,walking
1.1578947368421053,-0.34210526315789475,0.24864774623917366,0.48285261109704253,0.24864774623917366,walking
1.1578947368421053,-0.2894736842105263,0.2729135288337392,0.5211176463157109,0.2729135288337392,walking
1.1578947368421053,-0.2368421052631579,0.28053894555942555,0.3949573692588268,0.28053894555942555,walking
1.1578947368421053,-0.1842105263157895,0.2700317218433527,0.37760686715964786,0.2700317218433527,walking
1.1578947368421053,-0.13157894736842107,0.26155985417263317,0.3864569870673098,0.26155985417263317,walking
1.1578947368421053,-0.07894736842105265,0.2782662016766008,0.46932182018472807,0.2782662016766008,walking
1.1578947368421053,-0.026315789473684237,0.29727574791375,0.3564362026366411,0.29727574791375,walking
1.1578947368421053,0.02631578947368418,0.2918868549746063,0.3641370193497895,0.2918868549746063,walking
1.1578947368421053,0.07894736842105265,0.2904146081193435,0.4641685370833711,0.2904146081193435,walking
1.1578947368421053,0.13157894736842102,0.281023862726278,0.37834001730052885,0.281023862726278,walking
1.1578947368421053,0.18421052631578938,0.3059223600409238,0.3697051894729529,0.3059223600409238,walking
1.1578947368421053,0.23684210526315785,0.27237254537415745,0.379991545008374,0.27237254537415745,walking
1.1578947368421053,0.2894736842105263,0.29001092602912354,0.4545919016606,0.29001092602912354,walking
1.1578947368421053,0.3421052631578947,0.27293808301620337,0.4408497127617507,0.27293808301620337,walking
1.1578947368421053,0.39473684210526305,0.35902812382365973,0.4946351612700351,0.35902812382365973,walking
1.1578947368421053,0.4473684210526315,0.281425273170914,0.4315996923288306,0.281425273170914,walking
1.1578947368421053,0.5,0.37898457502886873,0.5100362923847988,0.37898457502886873,walking
1.0526315789473684,-0.5,0.2478023060090386,0.4565021671154766,0.2478023060090386,walking
1.0526315789473684,-0.4473684210526316,0.2830942745092707,0.4120178018376666,0.2830942745092707,walking
1.0526315789473684,-0.39473684210526316,nan,0.3989591143191677,0.3989591143191677,skating
1.0526315789473684,-0.34210526315789475,0.26794336432666216,0.4179530828634956,0.26794336432666216,walking
1.0526315789473684,-0.2894736842105263,0.2529091472060972,0.36465920689874615,0.2529091472060972,walking
1.0526315789473684,-0.2368421052631579,0.27855466597069434,0.339697081083886,0.27855466597069434,walking
1.0526315789473684,-0.1842105263157895,0.29254231684773657,0.36618749976055337,0.29254231684773657,walking
1.0526315789473684,-0.13157894736842107,0.3087376223179037,0.38225118098514754,0.3087376223179037,walking
1.0526315789473684,-0.07894736842105265,0.24042916763197225,0.33069065136230175,0.24042916763197225,walking
1.0526315789473684,-0.026315789473684237,0.2569765839383683,0.3659900218243657,0.2569765839383683,walking
1.0526315789473684,0.02631578947368418,0.28324996332770314,0.41048963827091256,0.28324996332770314,walking
1.0526315789473684,0.07894736842105265,0.2848120889829836,0.37775208743006167,0.2848120889829836,walking
1.0526315789473684,0.13157894736842102,0.28483649778577597,0.4005674978617373,0.28483649778577597,walking
1.0526315789473684,0.18421052631578938,0.297260409943105,0.39580593902075695,0.297260409943105,walking
1.0526315789473684,0.23684210526315785,0.2885365548017972,0.41089569117039637,0.2885365548017972,walking
1.0526315789473684,0.2894736842105263,0.25460700410772225,0.3314214789707903,0.25460700410772225,walking
1.0526315789473684,0.3421052631578947,0.36765503732511085,0.41850141976271316,0.36765503732511085,walking
1.0526315789473684,0.39473684210526305,0.24162423425926596,0.3913498015011005,0.24162423425926596,walking
1.0526315789473684,0.4473684210526315,0.27002393386564544,0.4376772768829527,0.27002393386564544,walking
1.0526315789473684,0.5,0.2977605129934987,0.4011674614937867,0.2977605129934987,walking
0.9473684210526315,-0.5,0.23796449380162177,0.4464904947861506,0.23796449380162177,walking
0.9473684210526315,-0.4473684210526316,0.2538774926772187,0.4331654216778785,0.2538774926772187,walking
0.9473684210526315,-0.39473684210526316,0.33673742685411934,0.5031375679952739,0.33673742685411934,walking
0.9473684210526315,-0.34210526315789475,0.31670765656903926,0.3354652219901462,0.31670765656903926,walking
0.9473684210526315,-0.2894736842105263,0.34259164368058304,0.474543881272409,0.34259164368058304,walking
0.9473684210526315,-0.2368421052631579,0.26279085117102585,0.42241807289785505,0.26279085117102585,walking
0.9473684210526315,-0.1842105263157895,0.34817241748093863,0.448220364027647,0.34817241748093863,walking
0.9473684210526315,-0.13157894736842107,0.3137158316589348,0.38152903229820606,0.3137158316589348,walking
0.9473684210526315,-0.07894736842105265,0.23649148061212583,0.3640253300994439,0.23649148061212583,walking
0.9473684210526315,-0.026315789473684237,0.2827782254801946,0.3675895086648282,0.2827782254801946,walking
0.9473684210526315,0.02631578947368418,0.2718756962865008,0.38133272996994305,0.2718756962865008,walking
0.9473684210526315,0.07894736842105265,0.2597634089643018,0.34196317686842004,0.2597634089643018,walking
0.9473684210526315,0.13157894736842102,0.2844934022177959,0.35887947263449244,0.2844934022177959,walking
0.9473684210526315,0.18421052631578938,0.2840141586167747,0.38693587861633433,0.2840141586167747,walking
0.9473684210526315,0.23684210526315785,0.27137394388697844,0.4242325317837361,0.27137394388697844,walking
0.9473684210526315,0.2894736842105263,0.26052926818326283,0.4492343571320657,0.26052926818326283,walking
0.9473684210526315,0.3421052631578947,0.2903827288019919,0.3609746595098733,0.2903827288019919,walking
0.9473684210526315,0.39473684210526305,0.236362695015692,0.4034351416711472,0.236362695015692,walking
0.9473684210526315,0.4473684210526315,0.2732856486601685,0.44076939979291363,0.2732856486601685,walking
0.9473684210526315,0.5,0.25383875954286644,0.4253866702670604,0.25383875954286644,walking
0.8421052631578947,-0.5,0.2463250005420044,0.41428789775858965,0.2463250005420044,walking
0.8421052631578947,-0.4473684210526316,0.2645452240086224,0.4951311409760119,0.2645452240086224,walking
0.8421052631578947,-0.39473684210526316,0.25027245937287373,0.3873375443711551,0.25027245937287373,walking
0.8421052631578947,-0.34210526315789475,0.25176308737175007,0.40532849818138683,0.25176308737175007,walking
0.8421052631578947,-0.2894736842105263,0.2474666538783129,0.3262966988387425,0.2474666538783129,walking
0.8421052631578947,-0.2368421052631579,0.2588800922811447,0.41137758598006346,0.2588800922811447,walking
0.8421052631578947,-0.1842105263157895,0.23990315076119376,0.3429226572049382,0.23990315076119376,walking
0.8421052631578947,-0.13157894736842107,0.31188845335277765,0.36629915182041817,0.31188845335277765,walking
0.8421052631578947,-0.07894736842105265,0.24971457877221578,0.33807893011227813,0.24971457877221578,walking
0.8421052631578947,-0.026315789473684237,0.2502506330947159,0.3338790256094518,0.2502506330947159,walking
0.8421052631578947,0.02631578947368418,0.24976806500193424,0.4066489067586741,0.24976806500193424,walking
0.8421052631578947,0.07894736842105265,0.26891638448833144,0.4044057664459988,0.26891638448833144,walking
0.8421052631578947,0.13157894736842102,0.2856848844128755,0.35392915814001386,0.2856848844128755,walking
0.8421052631578947,0.18421052631578938,0.29883538070920984,0.3261190857222105,0.29883538070920984,walking
0.8421052631578947,0.23684210526315785,0.2755906179954827,0.3369762941889437,0.2755906179954827,walking
0.8421052631578947,0.2894736842105263,0.2650309181460624,0.41278743600137807,0.2650309181460624,walking
0.8421052631578947,0.3421052631578947,0.3471979774776928,0.38838803811253747,0.3471979774776928,walking
0.8421052631578947,0.39473684210526305,0.2846927147521264,0.38841306479764537,0.2846927147521264,walking
0.8421052631578947,0.4473684210526315,0.3728418558937348,0.4055991111477539,0.3728418558937348,walking
0.8421052631578947,0.5,0.2868574219777453,0.35292562858420407,0.2868574219777453,walking
0.7368421052631579,-0.5,0.25992536036944314,0.471598798697025,0.25992536036944314,walking
0.7368421052631579,-0.4473684210526316,0.2858319058373009,0.4098889579057178,0.2858319058373009,walking
0.7368421052631579,-0.39473684210526316,0.2354751411642722,0.45842676760680584,0.2354751411642722,walking
0.7368421052631579,-0.34210526315789475,0.3329249716902795,0.3667444920223969,0.3329249716902795,walking
0.7368421052631579,-0.2894736842105263,0.24181578093363468,0.34311707932676694,0.24181578093363468,walking
0.7368421052631579,-0.2368421052631579,0.2420172317365689,0.3450383138069058,0.2420172317365689,walking
0.7368421052631579,-0.1842105263157895,0.24185899680035366,0.3526523186568011,0.24185899680035366,walking
0.7368421052631579,-0.13157894736842107,0.23905381965396333,0.3764537539165654,0.23905381965396333,walking
0.7368421052631579,-0.07894736842105265,0.35209367524338725,0.35095463536274496,0.35095463536274496,skating
0.7368421052631579,-0.026315789473684237,0.2528582077292682,0.3425456311553899,0.2528582077292682,walking
0.7368421052631579,0.02631578947368418,0.24193873494764984,0.33778649108957576,0.24193873494764984,walking
0.7368421052631579,0.07894736842105265,0.2558017074112164,0.3686717132708264,0.2558017074112164,walking
0.7368421052631579,0.13157894736842102,0.24154081179039652,0.35459818810830807,0.24154081179039652,walking
0.7368421052631579,0.18421052631578938,0.27582247973902946,0.2651467326779266,0.2651467326779266,skating
0.7368421052631579,0.23684210526315785,0.2655653728395312,0.37802989459239095,0.2655653728395312,walking
0.7368421052631579,0.2894736842105263,0.2596094386552892,0.35391125483729835,0.2596094386552892,walking
0.7368421052631579,0.3421052631578947,0.244007439169166,0.3225700112514253,0.244007439169166,walking
0.7368421052631579,0.39473684210526305,0.301804238153496,0.293441152550252,0.293441152550252,skating
0.7368421052631579,0.4473684210526315,nan,0.3420066611812202,0.3420066611812202,skating
0.7368421052631579,0.5,0.2637108957627331,0.4119402838299287,0.2637108957627331,walking
0.631578947368421,-0.5,0.2789490463161393,0.40303271123217127,0.2789490463161393,walking
0.631578947368421,-0.4473684210526316,0.2587394093193841,0.3659073232975927,0.2587394093193841,walking
0.631578947368421,-0.39473684210526316,0.2409154791551724,0.3614436130256447,0.2409154791551724,walking
0.631578947368421,-0.34210526315789475,0.23306738070405178,1.1425505305897352,0.23306738070405178,walking
0.631578947368421,-0.2894736842105263,0.2267840980467776,0.3940962974352732,0.2267840980467776,walking
0.631578947368421,-0.2368421052631579,nan,0.3387817579975252,0.3387817579975252,skating
0.631578947368421,-0.1842105263157895,0.21759490545601212,0.34466555211920297,0.21759490545601212,walking
0.631578947368421,-0.13157894736842107,0.2357274742135501,0.3386753358894276,0.2357274742135501,walking
0.631578947368421,-0.07894736842105265,0.2318518838164496,0.35617687705965145,0.2318518838164496,walking
0.631578947368421,-0.026315789473684237,0.28309495859677136,0.38082157580120185,0.28309495859677136,walking
0.631578947368421,0.02631578947368418,0.30382387327476834,0.29334710772338324,0.29334710772338324,skating
0.631578947368421,0.07894736842105265,0.2635444017196381,0.33183748496659415,0.2635444017196381,walking
0.631578947368421,0.13157894736842102,0.26019711260878475,0.28793743702926705,0.26019711260878475,walking
0.631578947368421,0.18421052631578938,0.25035962128992884,0.30748951763776794,0.25035962128992884,walking
0.631578947368421,0.23684210526315785,0.2927262284912597,0.31701782774237264,0.2927262284912597,walking
0.631578947368421,0.2894736842105263,0.28782182072272566,0.3454091929521836,0.28782182072272566,walking
0.631578947368421,0.3421052631578947,0.2661554152941338,0.30746954939519977,0.2661554152941338,walking
0.631578947368421,0.39473684210526305,0.26441957581856973,0.3270573771359017,0.26441957581856973,walking
0.631578947368421,0.4473684210526315,0.320522108892259,0.3078000509037805,0.3078000509037805,skating
0.631578947368421,0.5,0.3119743203421923,0.3554344689846335,0.3119743203421923,walking
0.5263157894736842,-0.5,0.26349441873960106,0.5991746474762546,0.26349441873960106,walking
0.5263157894736842,-0.4473684210526316,0.2444251108896393,0.5920167665697421,0.2444251108896393,walking
0.5263157894736842,-0.39473684210526316,0.24463671667119527,0.3259656012710098,0.24463671667119527,walking
0.5263157894736842,-0.34210526315789475,0.27820103113364925,0.5363215088046752,0.27820103113364925,walking
0.5263157894736842,-0.2894736842105263,0.42626266849965827,0.5117786772346804,0.42626266849965827,walking
0.5263157894736842,-0.2368421052631579,0.24206328605635033,0.48314949712258953,0.24206328605635033,walking
0.5263157894736842,-0.1842105263157895,0.2631173508281358,0.43324079117359726,0.2631173508281358,walking
0.5263157894736842,-0.13157894736842107,0.2798123843325494,0.5474380503864346,0.2798123843325494,walking
0.5263157894736842,-0.07894736842105265,0.2665326976807954,0.387961458150825,0.2665326976807954,walking
0.5263157894736842,-0.026315789473684237,0.277376800672947,0.5474654933494139,0.277376800672947,walking
0.5263157894736842,0.02631578947368418,0.34730710416839744,0.5193863042518849,0.34730710416839744,walking
0.5263157894736842,0.07894736842105265,0.29105517815667836,0.515344237102797,0.29105517815667836,walking
0.5263157894736842,0.13157894736842102,0.2629816986381401,0.33454358168635195,0.2629816986381401,walking
0.5263157894736842,0.18421052631578938,0.2597523813644961,0.6845528954095391,0.2597523813644961,walking
0.5263157894736842,0.23684210526315785,0.34442816378268515,0.3888834636078075,0.34442816378268515,walking
0.5263157894736842,0.2894736842105263,0.3206214760021992,0.3893043562005571,0.3206214760021992,walking
0.5263157894736842,0.3421052631578947,0.25999545477179475,0.33544648379163333,0.25999545477179475,walking
0.5263157894736842,0.39473684210526305,0.2677192583507028,0.2572235294141121,0.2572235294141121,skating
0.5263157894736842,0.4473684210526315,0.276848339388116,0.3300329443202626,0.276848339388116,walking
0.5263157894736842,0.5,0.29552798491959853,0.4175134565243816,0.29552798491959853,walking
0.42105263157894735,-0.5,0.3081256489546273,0.40707000931726917,0.3081256489546273,walking
0.42105263157894735,-0.4473684210526316,0.2675715500161258,1.0009799879540633,0.2675715500161258,walking
0.42105263157894735,-0.39473684210526316,0.29982644616443344,0.5131287123155756,0.29982644616443344,walking
0.42105263157894735,-0.34210526315789475,0.2609858672272635,0.6832462835783008,0.2609858672272635,walking
0.42105263157894735,-0.2894736842105263,0.2800141223664387,0.6774406566397194,0.2800141223664387,walking
0.42105263157894735,-0.2368421052631579,0.2809808095796997,0.5642343680415768,0.2809808095796997,walking
0.42105263157894735,-0.1842105263157895,0.35827116458517627,1.2144454754032226,0.35827116458517627,walking
0.42105263157894735,-0.13157894736842107,0.26530209327316856,1.029035401489817,0.26530209327316856,walking
0.42105263157894735,-0.07894736842105265,0.24254151573171945,1.6605561924951386,0.24254151573171945,walking
0.42105263157894735,-0.026315789473684237,0.26601634476707753,0.6232928391823569,0.26601634476707753,walking
0.42105263157894735,0.02631578947368418,0.3081265499831236,1.3072764966254602,0.3081265499831236,walking
0.42105263157894735,0.07894736842105265,0.2984456013754926,0.8041229443671497,0.2984456013754926,walking
0.42105263157894735,0.13157894736842102,0.32656726101348277,0.9186262050745505,0.32656726101348277,walking
0.42105263157894735,0.18421052631578938,0.40705966993713577,0.6200883446376286,0.40705966993713577,walking
0.42105263157894735,0.23684210526315785,0.2930190748772726,1.1146667188684423,0.2930190748772726,walking
0.42105263157894735,0.2894736842105263,0.2715548502253742,0.3887975163155996,0.2715548502253742,walking
0.42105263157894735,0.3421052631578947,0.39536952598798003,1.20915335839792,0.39536952598798003,walking
0.42105263157894735,0.39473684210526305,0.30496666482642176,0.4354479575844363,0.30496666482642176,walking
0.42105263157894735,0.4473684210526315,0.2846236067108439,0.6663370229471676,0.2846236067108439,walking
0.42105263157894735,0.5,0.31693389378492537,0.5026977213353229,0.31693389378492537,walking
0.3157894736842105,-0.5,0.2947911519981873,0.40487552713977787,0.2947911519981873,walking
0.3157894736842105,-0.4473684210526316,0.3192036740814666,0.7660607589311819,0.3192036740814666,walking
0.3157894736842105,-0.39473684210526316,0.3062078734044421,0.9914737346372643,0.3062078734044421,walking
0.3157894736842105,-0.34210526315789475,0.2980064349181786,1.4811444902789828,0.2980064349181786,walking
0.3157894736842105,-0.2894736842105263,0.3912118044167384,0.7372198815089795,0.3912118044167384,walking
0.3157894736842105,-0.2368421052631579,0.38288990609391244,1.0911570527712338,0.38288990609391244,walking
0.3157894736842105,-0.1842105263157895,0.2961801009542852,1.045740230876098,0.2961801009542852,walking
0.3157894736842105,-0.13157894736842107,0.3213372816978329,1.8848660662379868,0.3213372816978329,walking
0.3157894736842105,-0.07894736842105265,0.2891818654241853,1.8948636793368545,0.2891818654241853,walking
0.3157894736842105,-0.026315789473684237,0.31269925818876215,1.4566616892035575,0.31269925818876215,walking
0.3157894736842105,0.02631578947368418,0.3816239987518443,1.523463407935947,0.3816239987518443,walking
0.3157894736842105,0.07894736842105265,0.3358895978298341,0.900915390709925,0.3358895978298341,walking
0.3157894736842105,0.13157894736842102,0.28194795278799545,1.1187299326310582,0.28194795278799545,walking
0.3157894736842105,0.18421052631578938,0.33159580298955077,1.689450285911865,0.33159580298955077,walking
0.3157894736842105,0.23684210526315785,0.4207416619906745,0.9175115986566551,0.4207416619906745,walking
0.3157894736842105,0.2894736842105263,0.34054604511865744,1.291943808474774,0.34054604511865744,walking
0.3157894736842105,0.3421052631578947,0.3630741920802743,1.038531293146353,0.3630741920802743,walking
0.3157894736842105,0.39473684210526305,0.3250025631802711,0.9981908660059485,0.3250025631802711,walking
0.3157894736842105,0.4473684210526315,0.3194179378528614,1.1290537362506772,0.3194179378528614,walking
0.3157894736842105,0.5,0.320069493366465,1.2451711006128587,0.320069493366465,walking
0.21052631578947367,-0.5,0.37467843824284897,0.8625518925096721,0.37467843824284897,walking
0.21052631578947367,-0.4473684210526316,0.34445478725518874,1.2181107457224336,0.34445478725518874,walking
0.21052631578947367,-0.39473684210526316,0.36032409628468987,0.6200388406876784,0.36032409628468987,walking
0.21052631578947367,-0.34210526315789475,0.5354920763583157,1.0883475444894186,0.5354920763583157,walking
0.21052631578947367,-0.2894736842105263,0.37350502191778007,1.2848684812777313,0.37350502191778007,walking
0.21052631578947367,-0.2368421052631579,0.3694721250759988,1.3286058211068723,0.3694721250759988,walking
0.21052631578947367,-0.1842105263157895,0.3537130410949657,1.7074708156815277,0.3537130410949657,walking
0.21052631578947367,-0.13157894736842107,0.5848677462521712,0.7158337751459071,0.5848677462521712,walking
0.21052631578947367,-0.07894736842105265,0.39304258098398415,1.2540104379327304,0.39304258098398415,walking
0.21052631578947367,-0.026315789473684237,0.4134715162199412,1.2810804920729912,0.4134715162199412,walking
0.21052631578947367,0.02631578947368418,0.3904592484011632,1.5167134984702317,0.3904592484011632,walking
0.21052631578947367,0.07894736842105265,0.32615338913560277,1.7382618394726272,0.32615338913560277,walking
0.21052631578947367,0.13157894736842102,0.3719417206690725,1.5883353983808854,0.3719417206690725,walking
0.21052631578947367,0.18421052631578938,0.386563404249661,0.9995194469402654,0.386563404249661,walking
0.21052631578947367,0.23684210526315785,0.3782180975529765,1.1300646019238398,0.3782180975529765,walking
0.21052631578947367,0.2894736842105263,0.39294046585764325,1.5112489956794295,0.39294046585764325,walking
0.21052631578947367,0.3421052631578947,0.48441469829997097,1.4245381110540871,0.48441469829997097,walking
0.21052631578947367,0.39473684210526305,0.5339363818596935,1.6897123923826851,0.5339363818596935,walking
0.21052631578947367,0.4473684210526315,0.4102955354505668,1.1621129193793622,0.4102955354505668,walking
0.21052631578947367,0.5,0.45677456052559756,1.3553301381230247,0.45677456052559756,walking
0.10526315789473684,-0.5,0.4497206864264433,1.1645407970172437,0.4497206864264433,walking
0.10526315789473684,-0.4473684210526316,0.3981718900360019,1.2782568140599475,0.3981718900360019,walking
0.10526315789473684,-0.39473684210526316,0.4948832135336238,0.6247902564327568,0.4948832135336238,walking
0.10526315789473684,-0.34210526315789475,0.4259206246761375,1.3700117601178332,0.4259206246761375,walking
0.10526315789473684,-0.2894736842105263,0.39794600337857267,0.5769028031297572,0.39794600337857267,walking
0.10526315789473684,-0.2368421052631579,0.5159406754438194,1.3477929568357085,0.5159406754438194,walking
0.10526315789473684,-0.1842105263157895,0.5676559858010919,0.5615447162035605,0.5615447162035605,skating
0.10526315789473684,-0.13157894736842107,0.7187863313045195,0.7104019355417319,0.7104019355417319,skating
0.10526315789473684,-0.07894736842105265,0.6271301045277118,1.3411286934541087,0.6271301045277118,walking
0.10526315789473684,-0.026315789473684237,0.3686590452771104,1.3343782378223774,0.3686590452771104,walking
0.10526315789473684,0.02631578947368418,0.6139640246092228,1.3557915393455817,0.6139640246092228,walking
0.10526315789473684,0.07894736842105265,0.4877665047458796,0.9167337589411059,0.4877665047458796,walking
0.10526315789473684,0.13157894736842102,0.6777580176272734,1.6474687443505622,0.6777580176272734,walking
0.10526315789473684,0.18421052631578938,0.4863040118279169,1.2029102403840983,0.4863040118279169,walking
0.10526315789473684,0.23684210526315785,0.48596761302209496,0.789687430721075,0.48596761302209496,walking
0.10526315789473684,0.2894736842105263,0.5465763013731056,1.4154371800164358,0.5465763013731056,walking
0.10526315789473684,0.3421052631578947,0.4925154228364143,1.4526448979767024,0.4925154228364143,walking
0.10526315789473684,0.39473684210526305,nan,1.2182235262594552,1.2182235262594552,skating
0.10526315789473684,0.4473684210526315,0.49947002143179325,1.0646252390537014,0.49947002143179325,walking
0.10526315789473684,0.5,0.6093175122739438,1.2964893485638451,0.6093175122739438,walking
0.0,-0.5,0.6662196745399015,0.8697421680738702,0.6662196745399015,walking
0.0,-0.4473684210526316,0.4782259612101877,1.3091319912822796,0.4782259612101877,walking
0.0,-0.39473684210526316,0.5687920162507044,1.0939236195177615,0.5687920162507044,walking
0.0,-0.34210526315789475,0.4960745402987476,1.1015006353193528,0.4960745402987476,walking
0.0,-0.2894736842105263,0.49153182833804165,0.5757538005880491,0.49153182833804165,walking
0.0,-0.2368421052631579,0.7186540937037433,1.5969518328975953,0.7186540937037433,walking
0.0,-0.1842105263157895,0.545189698828118,0.9199424757069392,0.545189698828118,walking
0.0,-0.13157894736842107,0.500012788866502,1.082354269842946,0.500012788866502,walking
0.0,-0.07894736842105265,0.3872897171947965,1.7602782088598736,0.3872897171947965,walking
0.0,-0.026315789473684237,0.49237244276351777,1.9591634626572054,0.49237244276351777,walking
0.0,0.02631578947368418,0.5971773228021212,1.5142922358392437,0.5971773228021212,walking
0.0,0.07894736842105265,0.4962290110135805,1.5717768955030365,0.4962290110135805,walking
0.0,0.13157894736842102,0.7238269392745954,1.8913962426078703,0.7238269392745954,walking
0.0,0.18421052631578938,0.5927683526532147,1.742839180819772,0.5927683526532147,walking
0.0,0.23684210526315785,0.6952288228413108,1.3901641805597647,0.6952288228413108,walking
0.0,0.2894736842105263,0.7711765842585637,1.3024226251635265,0.7711765842585637,walking
0.0,0.3421052631578947,0.6107260355903432,0.7138443932617397,0.6107260355903432,walking
0.0,0.39473684210526305,0.48152034618437173,1.594484296030491,0.48152034618437173,walking
0.0,0.4473684210526315,0.543591830873735,1.3571201154054302,0.543591830873735,walking
0.0,0.5,0.5459365037236642,1.0815833838175961,0.5459365037236642,walking


==> data/combined_cot.csv <==
lin_vel_x,ang_vel_yaw,walking_cot,skating_cot,best_cot,winner
2.0,-0.5,nan,0.3984692239613569,0.3984692239613569,skating
2.0,-0.4473684210526316,nan,0.33119447669904245,0.33119447669904245,skating
2.0,-0.39473684210526316,nan,0.30356465208292877,0.30356465208292877,skating
2.0,-0.34210526315789475,nan,0.2917904105729079,0.2917904105729079,skating
2.0,-0.2894736842105263,nan,0.2973281007162061,0.2973281007162061,skating
2.0,-0.2368421052631579,nan,0.2637588252613429,0.2637588252613429,skating
2.0,-0.1842105263157895,nan,0.3058619197006585,0.3058619197006585,skating
2.0,-0.13157894736842107,nan,0.26113514552076006,0.26113514552076006,skating
2.0,-0.07894736842105265,nan,0.2835505645825362,0.2835505645825362,skating
2.0,-0.026315789473684237,nan,0.36751895336191637,0.36751895336191637,skating
2.0,0.02631578947368418,nan,0.2696104268446102,0.2696104268446102,skating
2.0,0.07894736842105265,nan,0.318329750010532,0.318329750010532,skating
2.0,0.13157894736842102,nan,0.3474508945429855,0.3474508945429855,skating
2.0,0.18421052631578938,nan,0.20180676316616855,0.20180676316616855,skating
2.0,0.23684210526315785,nan,0.4216775408647434,0.4216775408647434,skating
2.0,0.2894736842105263,nan,0.29654006044667447,0.29654006044667447,skating
2.0,0.3421052631578947,nan,0.3587322500522342,0.3587322500522342,skating
2.0,0.39473684210526305,nan,0.20129271569192983,0.20129271569192983,skating
2.0,0.4473684210526315,nan,0.27453766022057763,0.27453766022057763,skating
2.0,0.5,nan,0.2832063376752884,0.2832063376752884,skating
1.894736842105263,-0.5,nan,0.4070674399859996,0.4070674399859996,skating
1.894736842105263,-0.4473684210526316,nan,0.2556889231246076,0.2556889231246076,skating
1.894736842105263,-0.39473684210526316,nan,0.26228561681952817,0.26228561681952817,skating
1.894736842105263,-0.34210526315789475,0.43056426215329113,0.27254519719832865,0.27254519719832865,skating
1.894736842105263,-0.2894736842105263,nan,0.316143614348353,0.316143614348353,skating
1.894736842105263,-0.2368421052631579,nan,0.2617797936050721,0.2617797936050721,skating
1.894736842105263,-0.1842105263157895,nan,0.29915157254904123,0.29915157254904123,skating
1.894736842105263,-0.13157894736842107,nan,0.3484428803326546,0.3484428803326546,skating
1.894736842105263,-0.07894736842105265,nan,0.29718193922927477,0.29718193922927477,skating
1.894736842105263,-0.026315789473684237,nan,0.4221871710491144,0.4221871710491144,skating
1.894736842105263,0.02631578947368418,nan,0.2388858010046067,0.2388858010046067,skating
1.894736842105263,0.07894736842105265,nan,0.2237841322736766,0.2237841322736766,skating
1.894736842105263,0.13157894736842102,0.3249812001834782,0.2594204883074343,0.2594204883074343,skating
1.894736842105263,0.18421052631578938,nan,0.2882132490103008,0.2882132490103008,skating
1.894736842105263,0.23684210526315785,nan,0.27729408082584756,0.27729408082584756,skating
1.894736842105263,0.2894736842105263,nan,0.2657717042475643,0.2657717042475643,skating
1.894736842105263,0.3421052631578947,nan,0.3733714887794226,0.3733714887794226,skating
1.894736842105263,0.39473684210526305,nan,0.3001089207536841,0.3001089207536841,skating
1.894736842105263,0.4473684210526315,nan,0.3450902596796431,0.3450902596796431,skating
1.894736842105263,0.5,0.36808176610982835,0.3932679889245605,0.36808176610982835,walking
1.789473684210526,-0.5,0.3385618874282014,0.3432426434879524,0.3385618874282014,walking
1.789473684210526,-0.4473684210526316,0.2992625042408713,0.36326072451459046,0.2992625042408713,walking
1.789473684210526,-0.39473684210526316,nan,0.30837959815575233,0.30837959815575233,skating
1.789473684210526,-0.34210526315789475,nan,0.2771882722597167,0.2771882722597167,skating
1.789473684210526,-0.2894736842105263,nan,0.3070410095225515,0.3070410095225515,skating
1.789473684210526,-0.2368421052631579,nan,0.28453757458424467,0.28453757458424467,skating
1.789473684210526,-0.1842105263157895,nan,0.2656512082903814,0.2656512082903814,skating
1.789473684210526,-0.13157894736842107,nan,0.27594988339397897,0.27594988339397897,skating
1.789473684210526,-0.07894736842105265,nan,0.3353240442921282,0.3353240442921282,skating
1.789473684210526,-0.026315789473684237,nan,0.34635378788730947,0.34635378788730947,skating
1.789473684210526,0.02631578947368418,0.3469519157074488,0.23817359288785842,0.23817359288785842,skating
1.789473684210526,0.07894736842105265,0.3376256178498657,0.24048574405056153,0.24048574405056153,skating
1.789473684210526,0.13157894736842102,nan,0.356495110634767,0.356495110634767,skating
1.789473684210526,0.18421052631578938,0.354571211611817,0.25633900481660277,0.25633900481660277,skating
1.789473684210526,0.23684210526315785,nan,0.257697021331204,0.257697021331204,skating
1.789473684210526,0.2894736842105263,nan,0.2579044073469414,0.2579044073469414,skating
1.789473684210526,0.3421052631578947,nan,0.23987906095570571,0.23987906095570571,skating
1.789473684210526,0.39473684210526305,nan,0.3535115309052199,0.3535115309052199,skating
1.789473684210526,0.4473684210526315,0.34517637637796134,0.2292226659375854,0.2292226659375854,skating
1.789473684210526,0.5,nan,0.3866800782375765,0.3866800782375765,skating
1.6842105263157894,-0.5,0.3384581635215513,0.29814778610973935,0.29814778610973935,skating
1.6842105263157894,-0.4473684210526316,0.31864353717106875,0.28356697145146537,0.28356697145146537,skating
1.6842105263157894,-0.39473684210526316,nan,0.34650064445143025,0.34650064445143025,skating
1.6842105263157894,-0.34210526315789475,0.34331498807571786,0.23382142516638532,0.23382142516638532,skating
1.6842105263157894,-0.2894736842105263,nan,0.2536909101628701,0.2536909101628701,skating
1.6842105263157894,-0.2368421052631579,nan,0.2624082779456069,0.2624082779456069,skating
1.6842105263157894,-0.1842105263157895,nan,0.25063166562468936,0.25063166562468936,skating
1.6842105263157894,-0.13157894736842107,0.3315508307011219,0.3109325892272856,0.3109325892272856,skating
1.6842105263157894,-0.07894736842105265,0.34601089191270823,0.3296264752959051,0.3296264752959051,skating
1.6842105263157894,-0.026315789473684237,0.3511759174083067,0.3008692850957685,0.3008692850957685,skating
1.6842105263157894,0.02631578947368418,nan,0.21523505978375657,0.21523505978375657,skating
1.6842105263157894,0.07894736842105265,0.3156024450457195,0.2776198912970825,0.2776198912970825,skating
1.6842105263157894,0.13157894736842102,nan,0.33669101445573757,0.33669101445573757,skating
1.6842105263157894,0.18421052631578938,nan,0.3320464641959459,0.3320464641959459,skating
1.6842105263157894,0.23684210526315785,nan,0.34242200787096777,0.34242200787096777,skating
1.6842105263157894,0.2894736842105263,nan,0.30213267655067055,0.30213267655067055,skating
1.6842105263157894,0.3421052631578947,0.3596938609613265,0.3009928844560704,0.3009928844560704,skating
1.6842105263157894,0.39473684210526305,nan,0.3046435291528946,0.3046435291528946,skating
1.6842105263157894,0.4473684210526315,0.3041440303362626,0.2993236787308853,0.2993236787308853,skating
1.6842105263157894,0.5,nan,0.29861047485218606,0.29861047485218606,skating
1.5789473684210527,-0.5,0.32762513943885746,0.38383794494923246,0.32762513943885746,walking
1.5789473684210527,-0.4473684210526316,0.4692908554431329,0.30374382677522227,0.30374382677522227,skating
1.5789473684210527,-0.39473684210526316,0.33242625821252475,0.2828327479253571,0.2828327479253571,skating
1.5789473684210527,-0.34210526315789475,nan,0.21561823141274375,0.21561823141274375,skating
1.5789473684210527,-0.2894736842105263,nan,0.34181623994351285,0.34181623994351285,skating
1.5789473684210527,-0.2368421052631579,0.32245865457413503,0.24496839509160875,0.24496839509160875,skating
1.5789473684210527,-0.1842105263157895,nan,0.2503218725145944,0.2503218725145944,skating
1.5789473684210527,-0.13157894736842107,0.35835042434980324,0.3012747818818028,0.3012747818818028,skating
1.5789473684210527,-0.07894736842105265,0.4067700333866802,0.24103092610971294,0.24103092610971294,skating
1.5789473684210527,-0.026315789473684237,0.301359301763744,0.249677438163323,0.249677438163323,skating
1.5789473684210527,0.02631578947368418,0.36294970649935004,0.24694882567668433,0.24694882567668433,skating
1.5789473684210527,0.07894736842105265,0.34929557692860996,0.2533982951534381,0.2533982951534381,skating
1.5789473684210527,0.13157894736842102,0.319867808843876,0.24972478209080398,0.24972478209080398,skating
1.5789473684210527,0.18421052631578938,0.3385628270710917,0.2835579454533574,0.2835579454533574,skating
1.5789473684210527,0.23684210526315785,nan,0.3239873916964555,0.3239873916964555,skating
1.5789473684210527,0.2894736842105263,0.37829877464520345,0.34889374165734,0.34889374165734,skating
1.5789473684210527,0.3421052631578947,0.37776475170647184,0.30147486783198635,0.30147486783198635,skating
1.5789473684210527,0.39473684210526305,0.3979542502006741,0.29170740371850157,0.29170740371850157,skating
1.5789473684210527,0.4473684210526315,0.33366327352325914,0.22238526584853485,0.22238526584853485,skating
1.5789473684210527,0.5,0.31570631431629975,0.3089990220917304,0.3089990220917304,skating
1.4736842105263157,-0.5,nan,0.30264750608977276,0.30264750608977276,skating
1.4736842105263157,-0.4473684210526316,nan,0.2708005883569575,0.2708005883569575,skating
1.4736842105263157,-0.39473684210526316,0.35029624330968884,0.29412097530518844,0.29412097530518844,skating
1.4736842105263157,-0.34210526315789475,0.34641394106308177,0.30262512983252565,0.30262512983252565,skating
1.4736842105263157,-0.2894736842105263,0.29690895315372745,0.25091795209770895,0.25091795209770895,skating
1.4736842105263157,-0.2368421052631579,0.33006382514571536,0.26071640374763905,0.26071640374763905,skating
1.4736842105263157,-0.1842105263157895,0.3538846838867793,0.27637025709932217,0.27637025709932217,skating
1.4736842105263157,-0.13157894736842107,0.3426218477948471,0.28289447632107523,0.28289447632107523,skating
1.4736842105263157,-0.07894736842105265,0.3425385656072388,0.2548651781957151,0.2548651781957151,skating
1.4736842105263157,-0.026315789473684237,0.3730103742972299,0.2805112628717901,0.2805112628717901,skating
1.4736842105263157,0.02631578947368418,0.3063146583495407,0.2633369850671933,0.2633369850671933,skating
1.4736842105263157,0.07894736842105265,0.33401528183540014,0.2895663630202044,0.2895663630202044,skating
1.4736842105263157,0.13157894736842102,0.4182315218821404,0.2157473877898188,0.2157473877898188,skating
1.4736842105263157,0.18421052631578938,0.3125447305029918,0.22167599293412185,0.22167599293412185,skating
1.4736842105263157,0.23684210526315785,nan,0.2983119694963976,0.2983119694963976,skating
1.4736842105263157,0.2894736842105263,0.35505106809207126,0.2899402003660439,0.2899402003660439,skating
1.4736842105263157,0.3421052631578947,0.29899193094015714,0.2651175289691831,0.2651175289691831,skating
1.4736842105263157,0.39473684210526305,0.33142959169289854,0.35975741613034173,0.33142959169289854,walking
1.4736842105263157,0.4473684210526315,0.29868800871612206,0.2681260848148204,0.2681260848148204,skating
1.4736842105263157,0.5,0.32941284840744817,0.23379882406507727,0.23379882406507727,skating
1.3684210526315788,-0.5,0.4274528495080424,0.28537214572262704,0.28537214572262704,skating
1.3684210526315788,-0.4473684210526316,nan,0.33376368739848516,0.33376368739848516,skating
1.3684210526315788,-0.39473684210526316,nan,0.24939994051479283,0.24939994051479283,skating
1.3684210526315788,-0.34210526315789475,0.2885966902216718,0.4122872658266401,0.2885966902216718,walking
1.3684210526315788,-0.2894736842105263,0.2865103317658202,0.1973326746612026,0.1973326746612026,skating
1.3684210526315788,-0.2368421052631579,0.27719151107329376,0.26438972304059716,0.26438972304059716,skating
1.3684210526315788,-0.1842105263157895,0.28540286399530784,0.23947026755707024,0.23947026755707024,skating
1.3684210526315788,-0.13157894736842107,0.32754962978215313,0.30855488535112247,0.30855488535112247,skating
1.3684210526315788,-0.07894736842105265,0.3241276095797203,0.2115462236169128,0.2115462236169128,skating
1.3684210526315788,-0.026315789473684237,0.3067319878342229,0.21811301614941386,0.21811301614941386,skating
1.3684210526315788,0.02631578947368418,0.3133376178305148,0.1954304725938823,0.1954304725938823,skating
1.3684210526315788,0.07894736842105265,0.28667571094870853,0.2186471559504231,0.2186471559504231,skating
1.3684210526315788,0.13157894736842102,nan,0.3103160415493817,0.3103160415493817,skating
1.3684210526315788,0.18421052631578938,0.30837487858784524,0.2620791986340971,0.2620791986340971,skating
1.3684210526315788,0.23684210526315785,0.34917250109906456,0.24930088625329241,0.24930088625329241,skating
1.3684210526315788,0.2894736842105263,0.2954910856664123,0.24615549088273062,0.24615549088273062,skating
1.3684210526315788,0.3421052631578947,0.2883370198567805,0.3229831234518202,0.2883370198567805,walking
1.3684210526315788,0.39473684210526305,nan,0.29225732143271066,0.29225732143271066,skating
1.3684210526315788,0.4473684210526315,0.341959955209272,0.24817870855778093,0.24817870855778093,skating
1.3684210526315788,0.5,0.32853107810325566,0.29486503096564365,0.29486503096564365,skating
1.263157894736842,-0.5,0.31208237321630367,0.31058260288978373,0.31058260288978373,skating
1.263157894736842,-0.4473684210526316,0.2865295369547906,0.3381882040633765,0.2865295369547906,walking
1.263157894736842,-0.39473684210526316,0.2612176121140124,0.2587249266836456,0.2587249266836456,skating
1.263157894736842,-0.34210526315789475,0.35966217062212263,0.3157660429599714,0.3157660429599714,skating
1.263157894736842,-0.2894736842105263,nan,0.31226198111682024,0.31226198111682024,skating
1.263157894736842,-0.2368421052631579,0.28860107930496887,0.23877477727997262,0.23877477727997262,skating
1.263157894736842,-0.1842105263157895,0.28124599880580087,0.24125627034071676,0.24125627034071676,skating
1.263157894736842,-0.13157894736842107,0.27608520784763385,0.23034451615176646,0.23034451615176646,skating
1.263157894736842,-0.07894736842105265,0.28094204037123016,0.30209160637295007,0.28094204037123016,walking
1.263157894736842,-0.026315789473684237,0.2855514000540435,0.2515730464409321,0.2515730464409321,skating
1.263157894736842,0.02631578947368418,0.33831240198418794,0.26139063186413064,0.26139063186413064,skating
1.263157894736842,0.07894736842105265,0.2967027405121461,0.3028954454906743,0.2967027405121461,walking
1.263157894736842,0.13157894736842102,0.2903706709513153,0.1974060122229809,0.1974060122229809,skating
1.263157894736842,0.18421052631578938,nan,0.18913009385584278,0.18913009385584278,skating
1.263157894736842,0.23684210526315785,0.2533655197183868,0.2650482020545673,0.2533655197183868,walking
1.263157894736842,0.2894736842105263,0.3067668971473172,0.25742776842861115,0.25742776842861115,skating
1.263157894736842,0.3421052631578947,0.2764881441291538,0.27771181665184475,0.2764881441291538,walking
1.263157894736842,0.39473684210526305,0.2986249068959964,0.30089726300114544,0.2986249068959964,walking
1.263157894736842,0.4473684210526315,0.3758969501624675,0.3215142418353025,0.3215142418353025,skating
1.263157894736842,0.5,0.312703244289843,0.2200746963175642,0.2200746963175642,skating
1.1578947368421053,-0.5,0.33622630458934205,0.24257260118738813,0.24257260118738813,skating
1.1578947368421053,-0.4473684210526316,0.29968445250300696,0.2632073620537522,0.2632073620537522,skating
1.1578947368421053,-0.39473684210526316,0.29263957628635684,0.29803635424960484,0.29263957628635684,walking
1.1578947368421053,-0.34210526315789475,0.2484285308764281,0.290995589203031,0.2484285308764281,walking
1.1578947368421053,-0.2894736842105263,0.272737412140797,0.31255297579587155,0.272737412140797,walking
1.1578947368421053,-0.2368421052631579,0.28404635096504977,0.22996064738027047,0.22996064738027047,skating
1.1578947368421053,-0.1842105263157895,0.2659874435223577,0.21624599582440474,0.21624599582440474,skating
1.1578947368421053,-0.13157894736842107,0.26228574489634776,0.2289473763339863,0.2289473763339863,skating
1.1578947368421053,-0.07894736842105265,0.27975117989813403,0.2834183916116971,0.27975117989813403,walking
1.1578947368421053,-0.026315789473684237,nan,0.2103253705132798,0.2103253705132798,skating
1.1578947368421053,0.02631578947368418,0.2902900735695067,0.229558825795823,0.229558825795823,skating
1.1578947368421053,0.07894736842105265,0.2903451541362633,0.25830893152086093,0.25830893152086093,skating
1.1578947368421053,0.13157894736842102,0.2799356492418555,0.21220006658484267,0.21220006658484267,skating
1.1578947368421053,0.18421052631578938,0.301253908689552,0.20770832997591596,0.20770832997591596,skating
1.1578947368421053,0.23684210526315785,0.2725979543105882,0.21280109341806225,0.21280109341806225,skating
1.1578947368421053,0.2894736842105263,0.29078479259247647,0.24596143854361396,0.24596143854361396,skating
1.1578947368421053,0.3421052631578947,0.27051348373001066,0.27380603041862156,0.27051348373001066,walking
1.1578947368421053,0.39473684210526305,0.3578236616708126,0.3068706126765843,0.3068706126765843,skating
1.1578947368421053,0.4473684210526315,0.2800763353093922,0.25324357834072503,0.25324357834072503,skating
1.1578947368421053,0.5,0.37921241875232664,0.29449574446429394,0.29449574446429394,skating
1.0526315789473684,-0.5,0.2459903034204137,0.265673485566766,0.2459903034204137,walking
1.0526315789473684,-0.4473684210526316,0.2735455410756065,0.24772181510842708,0.24772181510842708,skating
1.0526315789473684,-0.39473684210526316,nan,0.221773072875685,0.221773072875685,skating
1.0526315789473684,-0.34210526315789475,0.26993641677384705,0.2542726333273146,0.2542726333273146,skating
1.0526315789473684,-0.2894736842105263,0.2590797264592615,0.22200424214960188,0.22200424214960188,skating
1.0526315789473684,-0.2368421052631579,0.29380499404197513,0.18491882714770957,0.18491882714770957,skating
1.0526315789473684,-0.1842105263157895,0.29379266393615355,0.20761721282572956,0.20761721282572956,skating
1.0526315789473684,-0.13157894736842107,0.2966044980477972,0.22908882321604343,0.22908882321604343,skating
1.0526315789473684,-0.07894736842105265,0.2443036629269212,0.20355727255223896,0.20355727255223896,skating
1.0526315789473684,-0.026315789473684237,0.25562141564729945,0.21779045380314205,0.21779045380314205,skating
1.0526315789473684,0.02631578947368418,0.28458363308132684,0.2274400187266181,0.2274400187266181,skating
1.0526315789473684,0.07894736842105265,0.2962721165408018,0.22134225632569252,0.22134225632569252,skating
1.0526315789473684,0.13157894736842102,0.27297815652615676,0.23681807482738085,0.23681807482738085,skating
1.0526315789473684,0.18421052631578938,0.30385164381679597,0.23842704982277038,0.23842704982277038,skating
1.0526315789473684,0.23684210526315785,0.277758413067324,0.23422422907954285,0.23422422907954285,skating
1.0526315789473684,0.2894736842105263,0.2597998048403617,0.19320577879472559,0.19320577879472559,skating
1.0526315789473684,0.3421052631578947,0.30899867334191244,0.23045852075131754,0.23045852075131754,skating
1.0526315789473684,0.39473684210526305,0.2383916943550024,0.2380393792096891,0.2380393792096891,skating
1.0526315789473684,0.4473684210526315,0.2600117071411732,0.26047224338741665,0.2600117071411732,walking
1.0526315789473684,0.5,0.29470477861154354,0.2272954561990262,0.2272954561990262,skating
0.9473684210526315,-0.5,0.24444794176609588,0.28252382431786777,0.24444794176609588,walking
0.9473684210526315,-0.4473684210526316,0.24248486445048978,0.24864432191726368,0.24248486445048978,walking
0.9473684210526315,-0.39473684210526316,0.3387006773952588,0.2906425070423538,0.2906425070423538,skating
0.9473684210526315,-0.34210526315789475,nan,0.2131672486975386,0.2131672486975386,skating
0.9473684210526315,-0.2894736842105263,0.3499535898926022,0.288839135704373,0.288839135704373,skating
0.9473684210526315,-0.2368421052631579,0.25396939415770486,0.2633118755133743,0.25396939415770486,walking
0.9473684210526315,-0.1842105263157895,0.3352909447548507,0.26640558498037514,0.26640558498037514,skating
0.9473684210526315,-0.13157894736842107,0.3172549105605654,0.23034359925157855,0.23034359925157855,skating
0.9473684210526315,-0.07894736842105265,0.24282388128168436,0.20012742390420746,0.20012742390420746,skating
0.9473684210526315,-0.026315789473684237,0.2818793779867875,0.21782457099718558,0.21782457099718558,skating
0.9473684210526315,0.02631578947368418,0.2620659452527002,0.22269658116899904,0.22269658116899904,skating
0.9473684210526315,0.07894736842105265,0.2678146972862157,0.2008159647507296,0.2008159647507296,skating
0.9473684210526315,0.13157894736842102,0.2879019432593688,0.20955037054852843,0.20955037054852843,skating
0.9473684210526315,0.18421052631578938,0.28227599134102715,0.23038102104080965,0.23038102104080965,skating
0.9473684210526315,0.23684210526315785,0.2707087219481956,0.2614994111814432,0.2614994111814432,skating
0.9473684210526315,0.2894736842105263,0.26234729353389624,0.2822221961707455,0.26234729353389624,walking
0.9473684210526315,0.3421052631578947,0.27994851884298466,0.2133219231445192,0.2133219231445192,skating
0.9473684210526315,0.39473684210526305,0.23405712295934936,0.2641798353410748,0.23405712295934936,walking
0.9473684210526315,0.4473684210526315,0.28025303076569213,0.2535085566366881,0.2535085566366881,skating
0.9473684210526315,0.5,0.24734595282848085,0.2556538296868866,0.24734595282848085,walking
0.8421052631578947,-0.5,0.2350995312475358,0.24799301121657882,0.2350995312475358,walking
0.8421052631578947,-0.4473684210526316,0.26628368569071004,0.28999327016302007,0.26628368569071004,walking
0.8421052631578947,-0.39473684210526316,0.259232922032581,0.23539868675914324,0.23539868675914324,skating
0.8421052631578947,-0.34210526315789475,0.24971938994613513,0.25649276700013907,0.24971938994613513,walking
0.8421052631578947,-0.2894736842105263,0.24403409496265466,0.17653390650406195,0.17653390650406195,skating
0.8421052631578947,-0.2368421052631579,0.26203461009646345,0.24141775873412644,0.24141775873412644,skating
0.8421052631578947,-0.1842105263157895,0.23819285258603717,0.1950989389333537,0.1950989389333537,skating
0.8421052631578947,-0.13157894736842107,nan,0.2050923894874332,0.2050923894874332,skating
0.8421052631578947,-0.07894736842105265,0.2460910928659825,0.2019975743380257,0.2019975743380257,skating
0.8421052631578947,-0.026315789473684237,0.23762982428746507,0.18876952082694157,0.18876952082694157,skating
0.8421052631578947,0.02631578947368418,0.24384827119399827,0.22215103625330426,0.22215103625330426,skating
0.8421052631578947,0.07894736842105265,0.26687886192442306,0.23307856624203394,0.23307856624203394,skating
0.8421052631578947,0.13157894736842102,0.2732667242817329,0.21110659332794152,0.21110659332794152,skating
0.8421052631578947,0.18421052631578938,0.2945251613982589,0.20179159806077515,0.20179159806077515,skating
0.8421052631578947,0.23684210526315785,0.2756462165305416,0.1954147332459002,0.1954147332459002,skating
0.8421052631578947,0.2894736842105263,0.25638626122086017,0.23554717086596585,0.23554717086596585,skating
0.8421052631578947,0.3421052631578947,0.3444827477821038,0.22336910821111566,0.22336910821111566,skating
0.8421052631578947,0.39473684210526305,0.28230837139324494,0.23709472251772826,0.23709472251772826,skating
0.8421052631578947,0.4473684210526315,0.37762969144148234,0.256348601401221,0.256348601401221,skating
0.8421052631578947,0.5,0.2854974872987296,0.2108765568471781,0.2108765568471781,skating
0.7368421052631579,-0.5,0.26505014177906394,0.29609036173677683,0.26505014177906394,walking
0.7368421052631579,-0.4473684210526316,0.28673104871818517,0.24031922096395794,0.24031922096395794,skating
0.7368421052631579,-0.39473684210526316,0.23110695437704326,0.27309077778079105,0.23110695437704326,walking
0.7368421052631579,-0.34210526315789475,0.3231509404876005,0.21595544973187963,0.21595544973187963,skating
0.7368421052631579,-0.2894736842105263,0.25036550689467707,0.20852507788035396,0.20852507788035396,skating
0.7368421052631579,-0.2368421052631579,0.23054968113262464,0.20705396668777226,0.20705396668777226,skating
0.7368421052631579,-0.1842105263157895,0.24116461301532047,0.2184178641667468,0.2184178641667468,skating
0.7368421052631579,-0.13157894736842107,0.2207358815482271,0.22699798614559397,0.2207358815482271,walking
0.7368421052631579,-0.07894736842105265,0.35963919621421486,0.20695246247111732,0.20695246247111732,skating
0.7368421052631579,-0.026315789473684237,0.2523773239598512,0.2098490847383593,0.2098490847383593,skating
0.7368421052631579,0.02631578947368418,0.23355832748355762,0.20618912630024128,0.20618912630024128,skating
0.7368421052631579,0.07894736842105265,0.23933675515380654,0.21650124212856667,0.21650124212856667,skating
0.7368421052631579,0.13157894736842102,0.23249632676725915,0.2146372836138298,0.2146372836138298,skating
0.7368421052631579,0.18421052631578938,0.26188451012671055,0.16132072182585996,0.16132072182585996,skating
0.7368421052631579,0.23684210526315785,0.2713038081374363,0.21377367300403244,0.21377367300403244,skating
0.7368421052631579,0.2894736842105263,0.2627326075940963,0.2043700371720092,0.2043700371720092,skating
0.7368421052631579,0.3421052631578947,0.2499365088419416,0.19447246073887864,0.19447246073887864,skating
0.7368421052631579,0.39473684210526305,0.30417641156497055,0.18447289353322235,0.18447289353322235,skating
0.7368421052631579,0.4473684210526315,nan,0.19640004009207435,0.19640004009207435,skating
0.7368421052631579,0.5,0.26557704269144955,0.2504325111577909,0.2504325111577909,skating
0.631578947368421,-0.5,0.28247492705999877,0.2445970413279239,0.2445970413279239,skating
0.631578947368421,-0.4473684210526316,0.2689726982005778,0.22586492766061822,0.22586492766061822,skating
0.631578947368421,-0.39473684210526316,0.2411875234307184,0.22748790146943748,0.22748790146943748,skating
0.631578947368421,-0.34210526315789475,0.23443331203533796,0.7554660584884486,0.23443331203533796,walking
0.631578947368421,-0.2894736842105263,0.22685411758286192,0.24141167066767968,0.22685411758286192,walking
0.631578947368421,-0.2368421052631579,0.2845594895159303,0.21755873870642936,0.21755873870642936,skating
0.631578947368421,-0.1842105263157895,0.22999907112906282,0.2013449405378712,0.2013449405378712,skating
0.631578947368421,-0.13157894736842107,0.23184761140071652,0.20138594475841745,0.20138594475841745,skating
0.631578947368421,-0.07894736842105265,0.23078154923457825,0.23053796907619697,0.23053796907619697,skating
0.631578947368421,-0.026315789473684237,0.27460452663233914,0.2330927797674015,0.2330927797674015,skating
0.631578947368421,0.02631578947368418,0.3041071338875988,0.1887517483856506,0.1887517483856506,skating
0.631578947368421,0.07894736842105265,0.2766747630875055,0.21328018618032424,0.21328018618032424,skating
0.631578947368421,0.13157894736842102,0.26305151927825615,0.16886120811471977,0.16886120811471977,skating
0.631578947368421,0.18421052631578938,0.26376250728042516,0.18076179017463204,0.18076179017463204,skating
0.631578947368421,0.23684210526315785,0.3131661948962717,0.1919916449838939,0.1919916449838939,skating
0.631578947368421,0.2894736842105263,0.2785097707273887,0.1994460346620745,0.1994460346620745,skating
0.631578947368421,0.3421052631578947,0.2725757131425478,0.17305869280384703,0.17305869280384703,skating
0.631578947368421,0.39473684210526305,0.26090110199002203,0.19365550681117114,0.19365550681117114,skating
0.631578947368421,0.4473684210526315,0.34380016854709233,0.19409767563934455,0.19409767563934455,skating
0.631578947368421,0.5,0.31278138883387085,0.206332129948444,0.206332129948444,skating
0.5263157894736842,-0.5,0.26262118231985127,0.38598394955108783,0.26262118231985127,walking
0.5263157894736842,-0.4473684210526316,0.25354104026572727,0.3792818336922606,0.25354104026572727,walking
0.5263157894736842,-0.39473684210526316,0.23982115315438315,0.21017796158217725,0.21017796158217725,skating
0.5263157894736842,-0.34210526315789475,0.28414640118290496,0.3531213192388144,0.28414640118290496,walking
0.5263157894736842,-0.2894736842105263,0.3882346124858754,0.34728538126125996,0.34728538126125996,skating
0.5263157894736842,-0.2368421052631579,0.24265444426049562,0.32467547113018363,0.24265444426049562,walking
0.5263157894736842,-0.1842105263157895,0.2648913745343665,0.28290344057226935,0.2648913745343665,walking
0.5263157894736842,-0.13157894736842107,0.2650847178964329,0.36937346712763447,0.2650847178964329,walking
0.5263157894736842,-0.07894736842105265,0.2697857608988239,0.23908514843933246,0.23908514843933246,skating
0.5263157894736842,-0.026315789473684237,0.2884935498172546,0.3836421289942597,0.2884935498172546,walking
0.5263157894736842,0.02631578947368418,0.35610672178721653,0.3406571455893998,0.3406571455893998,skating
0.5263157894736842,0.07894736842105265,0.29152052709828274,0.3654140511396806,0.29152052709828274,walking
0.5263157894736842,0.13157894736842102,0.2633718953002511,0.1970919897961711,0.1970919897961711,skating
0.5263157894736842,0.18421052631578938,0.2556439662996545,0.4933370724721118,0.2556439662996545,walking
0.5263157894736842,0.23684210526315785,0.3366748331485002,0.257666482568897,0.257666482568897,skating
0.5263157894736842,0.2894736842105263,0.3157818549949915,0.2430827039531255,0.2430827039531255,skating
0.5263157894736842,0.3421052631578947,0.25701156931207236,0.20931720833053963,0.20931720833053963,skating
0.5263157894736842,0.39473684210526305,0.27499418865671094,0.15745488150339876,0.15745488150339876,skating
0.5263157894736842,0.4473684210526315,0.2792315944123936,0.20561244518048058,0.20561244518048058,skating
0.5263157894736842,0.5,0.2905229853192951,0.2552413650837936,0.2552413650837936,skating
0.42105263157894735,-0.5,0.30650011205172967,0.25700397439692574,0.25700397439692574,skating
0.42105263157894735,-0.4473684210526316,0.26799699866641985,0.6880270701204605,0.26799699866641985,walking
0.42105263157894735,-0.39473684210526316,0.28799617108480746,0.33705301059262155,0.28799617108480746,walking
0.42105263157894735,-0.34210526315789475,0.2551539607859274,0.4619413641143668,0.2551539607859274,walking
0.42105263157894735,-0.2894736842105263,0.2840896826132661,0.45628053045980177,0.2840896826132661,walking
0.42105263157894735,-0.2368421052631579,0.28661778719216047,0.4036683026949771,0.28661778719216047,walking
0.42105263157894735,-0.1842105263157895,0.3513773874498941,0.8414999202564549,0.3513773874498941,walking
0.42105263157894735,-0.13157894736842107,0.2608462503087043,0.7505216500019328,0.2608462503087043,walking
0.42105263157894735,-0.07894736842105265,0.24107093543061978,1.1003964649343299,0.24107093543061978,walking
0.42105263157894735,-0.026315789473684237,0.2635968613826323,0.4522372413290267,0.2635968613826323,walking
0.42105263157894735,0.02631578947368418,0.2861503110858995,0.9049572073544341,0.2861503110858995,walking
0.42105263157894735,0.07894736842105265,0.29227824415183407,0.5475306679687278,0.29227824415183407,walking
0.42105263157894735,0.13157894736842102,0.33793048907632267,0.686937523979062,0.33793048907632267,walking
0.42105263157894735,0.18421052631578938,0.40230149242278684,0.4373628473490114,0.40230149242278684,walking
0.42105263157894735,0.23684210526315785,0.29651246281241467,0.8068812179317496,0.29651246281241467,walking
0.42105263157894735,0.2894736842105263,nan,0.2633116686524648,0.2633116686524648,skating
0.42105263157894735,0.3421052631578947,0.40704487983832777,0.8979902665733406,0.40704487983832777,walking
0.42105263157894735,0.39473684210526305,0.3093458106063602,0.3185654297934861,0.3093458106063602,walking
0.42105263157894735,0.4473684210526315,0.28411425641704563,0.4761212033407798,0.28411425641704563,walking
0.42105263157894735,0.5,0.32299132270844083,0.3607038542113205,0.32299132270844083,walking
0.3157894736842105,-0.5,0.29099271717979913,0.2704006562948611,0.2704006562948611,skating
0.3157894736842105,-0.4473684210526316,0.3205480369624352,0.5094385595213143,0.3205480369624352,walking
0.3157894736842105,-0.39473684210526316,0.29775376976861195,0.6762786704209822,0.29775376976861195,walking
0.3157894736842105,-0.34210526315789475,0.29316496283702104,0.9770854560882463,0.29316496283702104,walking
0.3157894736842105,-0.2894736842105263,0.391734590142745,0.4873837026166354,0.391734590142745,walking
0.3157894736842105,-0.2368421052631579,0.38254816791410773,0.7658985397141513,0.38254816791410773,walking
0.3157894736842105,-0.1842105263157895,0.2873210697773135,0.7506562633677686,0.2873210697773135,walking
0.3157894736842105,-0.13157894736842107,0.3286720362229101,1.2684571188152856,0.3286720362229101,walking
0.3157894736842105,-0.07894736842105265,0.27938889437897785,1.3049191208924065,0.27938889437897785,walking
0.3157894736842105,-0.026315789473684237,0.2967470131574485,1.0260643318123304,0.2967470131574485,walking
0.3157894736842105,0.02631578947368418,0.3707477463153545,1.0272944386494565,0.3707477463153545,walking
0.3157894736842105,0.07894736842105265,0.323459887272334,0.6324931277961141,0.323459887272334,walking
0.3157894736842105,0.13157894736842102,0.28678470419159524,0.7699891830953546,0.28678470419159524,walking
0.3157894736842105,0.18421052631578938,0.3396017925843136,1.1587949554179005,0.3396017925843136,walking
0.3157894736842105,0.23684210526315785,0.4172433571687296,0.6619313673560191,0.4172433571687296,walking
0.3157894736842105,0.2894736842105263,0.3402661644278892,0.922985809338782,0.3402661644278892,walking
0.3157894736842105,0.3421052631578947,0.3695249568401457,0.7075873794541265,0.3695249568401457,walking
0.3157894736842105,0.39473684210526305,0.32785795583331057,0.6752549960811949,0.32785795583331057,walking
0.3157894736842105,0.4473684210526315,0.3319029041037366,0.8056314862738092,0.3319029041037366,walking
0.3157894736842105,0.5,0.32882154116037043,0.8909425342677884,0.32882154116037043,walking
0.21052631578947367,-0.5,0.36212313309606614,0.590733492614539,0.36212313309606614,walking
0.21052631578947367,-0.4473684210526316,0.3471445091094994,0.8607164517647587,0.3471445091094994,walking
0.21052631578947367,-0.39473684210526316,0.36529934933363306,0.45392897086836703,0.36529934933363306,walking
0.21052631578947367,-0.34210526315789475,0.5314797073486754,0.7566271745111198,0.5314797073486754,walking
0.21052631578947367,-0.2894736842105263,0.3849371876113233,0.9133876391757741,0.3849371876113233,walking
0.21052631578947367,-0.2368421052631579,0.38030664877095927,0.9170961272178232,0.38030664877095927,walking
0.21052631578947367,-0.1842105263157895,0.368012719074709,1.1849754053710848,0.368012719074709,walking
0.21052631578947367,-0.13157894736842107,0.5589614974141175,0.5085566136594234,0.5085566136594234,skating
0.21052631578947367,-0.07894736842105265,0.3953658830686977,0.8736002247133724,0.3953658830686977,walking
0.21052631578947367,-0.026315789473684237,0.4000910950354237,0.9106600499981089,0.4000910950354237,walking
0.21052631578947367,0.02631578947368418,0.3952809641073226,1.0227246621706723,0.3952809641073226,walking
0.21052631578947367,0.07894736842105265,0.32649595179205604,1.1833933790295736,0.32649595179205604,walking
0.21052631578947367,0.13157894736842102,0.3685227929032169,1.054443575351617,0.3685227929032169,walking
0.21052631578947367,0.18421052631578938,0.3817103450637135,0.7146675641808128,0.3817103450637135,walking
0.21052631578947367,0.23684210526315785,0.3852418671765606,0.7949893279160349,0.3852418671765606,walking
0.21052631578947367,0.2894736842105263,0.41039580880958676,1.0374904532550948,0.41039580880958676,walking
0.21052631578947367,0.3421052631578947,0.4599908434211925,1.0014810402938072,0.4599908434211925,walking
0.21052631578947367,0.39473684210526305,0.5436626300848902,1.1166910858293624,0.5436626300848902,walking
0.21052631578947367,0.4473684210526315,0.3744710991773389,0.7950352938558813,0.3744710991773389,walking
0.21052631578947367,0.5,0.5078606442781916,0.9312896443008027,0.5078606442781916,walking
0.10526315789473684,-0.5,0.47651559071961386,0.8404789150805221,0.47651559071961386,walking
0.10526315789473684,-0.4473684210526316,0.4033384645967689,0.9227462434541213,0.4033384645967689,walking
0.10526315789473684,-0.39473684210526316,0.49388711067990276,0.43574875882264763,0.43574875882264763,skating
0.10526315789473684,-0.34210526315789475,0.41721335791439723,0.9284856777295163,0.41721335791439723,walking
0.10526315789473684,-0.2894736842105263,0.4067280631351458,0.3662093182741506,0.3662093182741506,skating
0.10526315789473684,-0.2368421052631579,0.5076970287319171,0.915621789529985,0.5076970287319171,walking
0.10526315789473684,-0.1842105263157895,0.5640340713812081,0.36183372473787395,0.36183372473787395,skating
0.10526315789473684,-0.13157894736842107,0.7063992408538992,0.47435895677467516,0.47435895677467516,skating
0.10526315789473684,-0.07894736842105265,0.6257965105043282,0.9056466396894196,0.6257965105043282,walking
0.10526315789473684,-0.026315789473684237,0.39424380283076216,0.9524853158401894,0.39424380283076216,walking
0.10526315789473684,0.02631578947368418,0.6230942995272921,0.9668462542126547,0.6230942995272921,walking
0.10526315789473684,0.07894736842105265,0.46644606353524876,0.6355430537709867,0.46644606353524876,walking
0.10526315789473684,0.13157894736842102,0.6952646079379351,1.1015243208230279,0.6952646079379351,walking
0.10526315789473684,0.18421052631578938,0.48345484048632764,0.8111991513045943,0.48345484048632764,walking
0.10526315789473684,0.23684210526315785,0.4979515283852628,0.5664587722510881,0.4979515283852628,walking
0.10526315789473684,0.2894736842105263,0.496386650101608,0.9706373325137463,0.496386650101608,walking
0.10526315789473684,0.3421052631578947,0.5455327057721024,1.0115116726880915,0.5455327057721024,walking
0.10526315789473684,0.39473684210526305,0.8275995836278035,0.8490799581755704,0.8275995836278035,walking
0.10526315789473684,0.4473684210526315,0.46644282805044696,0.7137698813878144,0.46644282805044696,walking
0.10526315789473684,0.5,0.5924404875401562,0.8796472139434994,0.5924404875401562,walking
0.0,-0.5,0.6202319405293093,0.5783001052323279,0.5783001052323279,skating
0.0,-0.4473684210526316,0.49080613267102013,0.9363059132384572,0.49080613267102013,walking
0.0,-0.39473684210526316,0.5710761128908971,0.7563188003977448,0.5710761128908971,walking
0.0,-0.34210526315789475,0.4816802066600726,0.768966043855687,0.4816802066600726,walking
0.0,-0.2894736842105263,0.4518285074590747,0.38050000728662353,0.38050000728662353,skating
0.0,-0.2368421052631579,0.6805853852529266,1.1132988576608167,0.6805853852529266,walking
0.0,-0.1842105263157895,0.47479498356708,0.6344452448490681,0.47479498356708,walking
0.0,-0.13157894736842107,0.542273426999981,0.7300887434620656,0.542273426999981,walking
0.0,-0.07894736842105265,0.4776756358975559,1.2133627787881092,0.4776756358975559,walking
0.0,-0.026315789473684237,0.4921378248846812,1.3152487031214561,0.4921378248846812,walking
0.0,0.02631578947368418,0.6300615350805019,1.0705725313973506,0.6300615350805019,walking
0.0,0.07894736842105265,0.47408816461791703,1.0744899035790858,0.47408816461791703,walking
0.0,0.13157894736842102,0.7047871836890299,1.2935436660198638,0.7047871836890299,walking
0.0,0.18421052631578938,0.6082509856389607,1.17781553303977,0.6082509856389607,walking
0.0,0.23684210526315785,0.7201899433815149,0.951419543503425,0.7201899433815149,walking
0.0,0.2894736842105263,0.7608864704240739,0.8682699377898784,0.7608864704240739,walking
0.0,0.3421052631578947,0.5590406257817334,0.4552378119472314,0.4552378119472314,skating
0.0,0.39473684210526305,0.4934073205425233,1.0266052811985187,0.4934073205425233,walking
0.0,0.4473684210526315,0.5359248019965903,0.9105423918889561,0.5359248019965903,walking
0.0,0.5,0.5363289143829751,0.751378986538805,0.5363289143829751,walking


==> data/combined_cot_new.csv <==
lin_vel_x,ang_vel_yaw,walking_cot,skating_cot,best_cot,winner
2.0,-0.5,nan,0.6328219932642758,0.6328219932642758,skating
2.0,-0.4473684210526316,nan,0.5611034016943449,0.5611034016943449,skating
2.0,-0.39473684210526316,nan,0.4931888216211138,0.4931888216211138,skating
2.0,-0.34210526315789475,nan,0.47549625810283325,0.47549625810283325,skating
2.0,-0.2894736842105263,nan,0.5274135523489217,0.5274135523489217,skating
2.0,-0.2368421052631579,nan,0.46045906838233813,0.46045906838233813,skating
2.0,-0.1842105263157895,nan,0.5036456015394751,0.5036456015394751,skating
2.0,-0.13157894736842107,nan,0.4435162748613679,0.4435162748613679,skating
2.0,-0.07894736842105265,nan,0.4898091773564189,0.4898091773564189,skating
2.0,-0.026315789473684237,nan,0.5956806064195029,0.5956806064195029,skating
2.0,0.02631578947368418,nan,0.4395956181192033,0.4395956181192033,skating
2.0,0.07894736842105265,0.3555542602623334,0.543241522152469,0.3555542602623334,walking
2.0,0.13157894736842102,nan,0.5744714378315852,0.5744714378315852,skating
2.0,0.18421052631578938,nan,0.359436248202772,0.359436248202772,skating
2.0,0.23684210526315785,nan,0.6259606599967612,0.6259606599967612,skating
2.0,0.2894736842105263,nan,0.4959969144548432,0.4959969144548432,skating
2.0,0.3421052631578947,nan,0.5926984434361139,0.5926984434361139,skating
2.0,0.39473684210526305,nan,0.34502355430591547,0.34502355430591547,skating
2.0,0.4473684210526315,nan,0.4514081997012143,0.4514081997012143,skating
2.0,0.5,nan,0.47905917760708183,0.47905917760708183,skating
1.894736842105263,-0.5,nan,0.6412228697677034,0.6412228697677034,skating
1.894736842105263,-0.4473684210526316,nan,0.4176704864414724,0.4176704864414724,skating
1.894736842105263,-0.39473684210526316,0.39023484811315406,0.41690560205593236,0.39023484811315406,walking
1.894736842105263,-0.34210526315789475,nan,0.4713864415591998,0.4713864415591998,skating
1.894736842105263,-0.2894736842105263,nan,0.5165125179838539,0.5165125179838539,skating
1.894736842105263,-0.2368421052631579,nan,0.4281587069204732,0.4281587069204732,skating
1.894736842105263,-0.1842105263157895,nan,0.49303260710056707,0.49303260710056707,skating
1.894736842105263,-0.13157894736842107,nan,0.5705604829818426,0.5705604829818426,skating
1.894736842105263,-0.07894736842105265,nan,0.4988427757966878,0.4988427757966878,skating
1.894736842105263,-0.026315789473684237,nan,0.6841053732062946,0.6841053732062946,skating
1.894736842105263,0.02631578947368418,nan,0.4222142337131349,0.4222142337131349,skating
1.894736842105263,0.07894736842105265,nan,0.3950401030467414,0.3950401030467414,skating
1.894736842105263,0.13157894736842102,nan,0.44552263367214784,0.44552263367214784,skating
1.894736842105263,0.18421052631578938,nan,0.47935308603566423,0.47935308603566423,skating
1.894736842105263,0.23684210526315785,nan,0.453159254992452,0.453159254992452,skating
1.894736842105263,0.2894736842105263,nan,0.44435245970589327,0.44435245970589327,skating
1.894736842105263,0.3421052631578947,nan,0.6025486272242291,0.6025486272242291,skating
1.894736842105263,0.39473684210526305,nan,0.5140330254343556,0.5140330254343556,skating
1.894736842105263,0.4473684210526315,nan,0.5915076166261743,0.5915076166261743,skating
1.894736842105263,0.5,nan,0.6560315070271374,0.6560315070271374,skating
1.789473684210526,-0.5,0.34906946331833816,0.5625422500217937,0.34906946331833816,walking
1.789473684210526,-0.4473684210526316,0.314072786772856,0.5960873974344538,0.314072786772856,walking
1.789473684210526,-0.39473684210526316,nan,0.5256880410083603,0.5256880410083603,skating
1.789473684210526,-0.34210526315789475,nan,0.46073959858863217,0.46073959858863217,skating
1.789473684210526,-0.2894736842105263,nan,0.5309883163213879,0.5309883163213879,skating
1.789473684210526,-0.2368421052631579,nan,0.49068515175485816,0.49068515175485816,skating
1.789473684210526,-0.1842105263157895,nan,0.45812686859907376,0.45812686859907376,skating
1.789473684210526,-0.13157894736842107,nan,0.4723546634304574,0.4723546634304574,skating
1.789473684210526,-0.07894736842105265,nan,0.5677487417978683,0.5677487417978683,skating
1.789473684210526,-0.026315789473684237,nan,0.5613750161524607,0.5613750161524607,skating
1.789473684210526,0.02631578947368418,0.3425018612475428,0.42208656902170605,0.3425018612475428,walking
1.789473684210526,0.07894736842105265,0.3514602219605912,0.42170559708649785,0.3514602219605912,walking
1.789473684210526,0.13157894736842102,nan,0.5758493763330036,0.5758493763330036,skating
1.789473684210526,0.18421052631578938,0.34399187223027244,0.4378800431655801,0.34399187223027244,walking
1.789473684210526,0.23684210526315785,nan,0.4120989014508452,0.4120989014508452,skating
1.789473684210526,0.2894736842105263,nan,0.43973138425558933,0.43973138425558933,skating
1.789473684210526,0.3421052631578947,nan,0.42394496192743636,0.42394496192743636,skating
1.789473684210526,0.39473684210526305,nan,0.5782194950666889,0.5782194950666889,skating
1.789473684210526,0.4473684210526315,0.34277774893611646,0.35598174962078205,0.34277774893611646,walking
1.789473684210526,0.5,0.3488275992211046,0.6266378959083269,0.3488275992211046,walking
1.6842105263157894,-0.5,0.3379715536184602,0.47966077004153845,0.3379715536184602,walking
1.6842105263157894,-0.4473684210526316,nan,0.4937396580718848,0.4937396580718848,skating
1.6842105263157894,-0.39473684210526316,0.330250945242364,0.5641586639479698,0.330250945242364,walking
1.6842105263157894,-0.34210526315789475,nan,0.39895392770828925,0.39895392770828925,skating
1.6842105263157894,-0.2894736842105263,0.3331992658687241,0.44589170858403976,0.3331992658687241,walking
1.6842105263157894,-0.2368421052631579,nan,0.4319759493920127,0.4319759493920127,skating
1.6842105263157894,-0.1842105263157895,nan,0.41714456766584285,0.41714456766584285,skating
1.6842105263157894,-0.13157894736842107,0.3292031213393097,0.5132119557816033,0.3292031213393097,walking
1.6842105263157894,-0.07894736842105265,0.3412009834746946,0.5640791699791805,0.3412009834746946,walking
1.6842105263157894,-0.026315789473684237,0.35127995595503203,0.49944547638497144,0.35127995595503203,walking
1.6842105263157894,0.02631578947368418,nan,0.37963954220808005,0.37963954220808005,skating
1.6842105263157894,0.07894736842105265,0.3268944340681961,0.4837809694444596,0.3268944340681961,walking
1.6842105263157894,0.13157894736842102,nan,0.5322925437044946,0.5322925437044946,skating
1.6842105263157894,0.18421052631578938,0.30918778269261454,0.5427835013567741,0.30918778269261454,walking
1.6842105263157894,0.23684210526315785,0.3508202282992278,0.5655352332185793,0.3508202282992278,walking
1.6842105263157894,0.2894736842105263,nan,0.47998939927244627,0.47998939927244627,skating
1.6842105263157894,0.3421052631578947,0.3627727634111066,0.486177817569326,0.3627727634111066,walking
1.6842105263157894,0.39473684210526305,nan,0.5011035921149356,0.5011035921149356,skating
1.6842105263157894,0.4473684210526315,nan,0.4757092480192825,0.4757092480192825,skating
1.6842105263157894,0.5,0.40707329983500706,0.500566424073757,0.40707329983500706,walking
1.5789473684210527,-0.5,0.32682773442232804,0.6184768265600863,0.32682773442232804,walking
1.5789473684210527,-0.4473684210526316,nan,0.5111535297084693,0.5111535297084693,skating
1.5789473684210527,-0.39473684210526316,0.313842423056156,0.4712722934974118,0.313842423056156,walking
1.5789473684210527,-0.34210526315789475,nan,0.3794275895330315,0.3794275895330315,skating
1.5789473684210527,-0.2894736842105263,0.3102365308867991,0.5729128533148832,0.3102365308867991,walking
1.5789473684210527,-0.2368421052631579,nan,0.409177460144683,0.409177460144683,skating
1.5789473684210527,-0.1842105263157895,nan,0.43169474320446843,0.43169474320446843,skating
1.5789473684210527,-0.13157894736842107,0.3602847115179463,0.4992132425327019,0.3602847115179463,walking
1.5789473684210527,-0.07894736842105265,0.41741048394154096,0.40382377817390314,0.40382377817390314,skating
1.5789473684210527,-0.026315789473684237,0.3038080658897991,0.43208000965604515,0.3038080658897991,walking
1.5789473684210527,0.02631578947368418,0.36395674902620595,0.3988143983117524,0.36395674902620595,walking
1.5789473684210527,0.07894736842105265,0.36808017503604057,0.46777604579661347,0.36808017503604057,walking
1.5789473684210527,0.13157894736842102,0.32984845658017115,0.4363987270357678,0.32984845658017115,walking
1.5789473684210527,0.18421052631578938,0.3340032956006045,0.4865212295697995,0.3340032956006045,walking
1.5789473684210527,0.23684210526315785,nan,0.5335108098915439,0.5335108098915439,skating
1.5789473684210527,0.2894736842105263,nan,0.571440472825036,0.571440472825036,skating
1.5789473684210527,0.3421052631578947,0.3759318912646098,0.4651280268641269,0.3759318912646098,walking
1.5789473684210527,0.39473684210526305,nan,0.4579232521311739,0.4579232521311739,skating
1.5789473684210527,0.4473684210526315,0.32413916340637244,0.39783385543215455,0.32413916340637244,walking
1.5789473684210527,0.5,0.3286565977390434,0.49069508533540257,0.3286565977390434,walking
1.4736842105263157,-0.5,nan,0.48151349134125243,0.48151349134125243,skating
1.4736842105263157,-0.4473684210526316,nan,0.44325203227051085,0.44325203227051085,skating
1.4736842105263157,-0.39473684210526316,0.34910304592713426,0.47176224583888,0.34910304592713426,walking
1.4736842105263157,-0.34210526315789475,0.36418438271171194,0.5118352311137504,0.36418438271171194,walking
1.4736842105263157,-0.2894736842105263,0.3131461521108714,0.41841605144533794,0.3131461521108714,walking
1.4736842105263157,-0.2368421052631579,0.33013906880333166,0.4655962810213848,0.33013906880333166,walking
1.4736842105263157,-0.1842105263157895,0.3532233289855736,0.48134358858054965,0.3532233289855736,walking
1.4736842105263157,-0.13157894736842107,0.33217841347223054,0.46045035165052733,0.33217841347223054,walking
1.4736842105263157,-0.07894736842105265,0.34604641952255555,0.4267203748109348,0.34604641952255555,walking
1.4736842105263157,-0.026315789473684237,0.34654798676794646,0.46981989229618115,0.34654798676794646,walking
1.4736842105263157,0.02631578947368418,0.30852547383406875,0.46764003065259024,0.30852547383406875,walking
1.4736842105263157,0.07894736842105265,0.33442045357844236,0.4918067886134291,0.33442045357844236,walking
1.4736842105263157,0.13157894736842102,nan,0.36499659947743845,0.36499659947743845,skating
1.4736842105263157,0.18421052631578938,0.29988381450435236,0.38648701938190594,0.29988381450435236,walking
1.4736842105263157,0.23684210526315785,nan,0.49472865405007715,0.49472865405007715,skating
1.4736842105263157,0.2894736842105263,0.3505557438218596,0.4848181488711862,0.3505557438218596,walking
1.4736842105263157,0.3421052631578947,0.2870607367127344,0.43529150332749295,0.2870607367127344,walking
1.4736842105263157,0.39473684210526305,0.3274063155135775,0.6090721609495835,0.3274063155135775,walking
1.4736842105263157,0.4473684210526315,0.29367935909592596,0.43617778727797835,0.29367935909592596,walking
1.4736842105263157,0.5,0.33802467108824313,0.3763398221888182,0.33802467108824313,walking
1.3684210526315788,-0.5,0.41927624725703067,0.46101814914660544,0.41927624725703067,walking
1.3684210526315788,-0.4473684210526316,0.37018178351845527,0.5345720888938799,0.37018178351845527,walking
1.3684210526315788,-0.39473684210526316,nan,0.4074394749777829,0.4074394749777829,skating
1.3684210526315788,-0.34210526315789475,0.29275375824163025,0.7020545680311278,0.29275375824163025,walking
1.3684210526315788,-0.2894736842105263,0.29239366960736296,0.3298324181394372,0.29239366960736296,walking
1.3684210526315788,-0.2368421052631579,0.2772829827610261,0.4452937814508139,0.2772829827610261,walking
1.3684210526315788,-0.1842105263157895,0.2902435499204188,0.3894381250071231,0.2902435499204188,walking
1.3684210526315788,-0.13157894736842107,nan,0.513264808361625,0.513264808361625,skating
1.3684210526315788,-0.07894736842105265,0.3248387262382066,0.3713294924039978,0.3248387262382066,walking
1.3684210526315788,-0.026315789473684237,nan,0.37110822324069526,0.37110822324069526,skating
1.3684210526315788,0.02631578947368418,0.3125300456474203,0.34265580176372695,0.3125300456474203,walking
1.3684210526315788,0.07894736842105265,0.3023119462382813,0.3678590474681879,0.3023119462382813,walking
1.3684210526315788,0.13157894736842102,0.30733695647471004,0.5168727078835437,0.30733695647471004,walking
1.3684210526315788,0.18421052631578938,0.31178108514947384,0.427989452617987,0.31178108514947384,walking
1.3684210526315788,0.23684210526315785,0.3478477209940723,0.4134226419696363,0.3478477209940723,walking
1.3684210526315788,0.2894736842105263,0.30258003281195534,0.42325557396165225,0.30258003281195534,walking
1.3684210526315788,0.3421052631578947,0.291105963910154,0.5415819948295058,0.291105963910154,walking
1.3684210526315788,0.39473684210526305,0.4067174866318681,0.48247258208549193,0.4067174866318681,walking
1.3684210526315788,0.4473684210526315,0.335314567512201,0.4109877553395121,0.335314567512201,walking
1.3684210526315788,0.5,0.33197261172050274,0.4990516551663679,0.33197261172050274,walking
1.263157894736842,-0.5,0.3127813728074365,0.4866328056263324,0.3127813728074365,walking
1.263157894736842,-0.4473684210526316,0.28109637940921667,0.5403426580528526,0.28109637940921667,walking
1.263157894736842,-0.39473684210526316,0.26279899456403305,0.42218081983523986,0.26279899456403305,walking
1.263157894736842,-0.34210526315789475,0.3466890531096752,0.5321793200108111,0.3466890531096752,walking
1.263157894736842,-0.2894736842105263,0.32304145766507064,0.5332767273522164,0.32304145766507064,walking
1.263157894736842,-0.2368421052631579,0.28892520987048914,0.4001369750906738,0.28892520987048914,walking
1.263157894736842,-0.1842105263157895,0.27918587411878065,0.4027973106930566,0.27918587411878065,walking
1.263157894736842,-0.13157894736842107,0.2727218705105974,0.3973601699343678,0.2727218705105974,walking
1.263157894736842,-0.07894736842105265,0.2804530595287741,0.5330036454956331,0.2804530595287741,walking
1.263157894736842,-0.026315789473684237,0.2830819095428874,0.41451595400825597,0.2830819095428874,walking
1.263157894736842,0.02631578947368418,0.33364749318527004,0.44560097559532447,0.33364749318527004,walking
1.263157894736842,0.07894736842105265,0.3028439441869711,0.49756171315097625,0.3028439441869711,walking
1.263157894736842,0.13157894736842102,0.28867139577084205,0.348817489941319,0.28867139577084205,walking
1.263157894736842,0.18421052631578938,0.33238263727984035,0.3081193429142604,0.3081193429142604,skating
1.263157894736842,0.23684210526315785,0.2594504313388371,0.44043538215905825,0.2594504313388371,walking
1.263157894736842,0.2894736842105263,0.3076517685134151,0.43439203450808034,0.3076517685134151,walking
1.263157894736842,0.3421052631578947,0.2716869408718632,0.43671131444440636,0.2716869408718632,walking
1.263157894736842,0.39473684210526305,0.3023882150503665,0.4874071260630792,0.3023882150503665,walking
1.263157894736842,0.4473684210526315,0.3936548917466747,0.5602255277553874,0.3936548917466747,walking
1.263157894736842,0.5,nan,0.39112528906799604,0.39112528906799604,skating
1.1578947368421053,-0.5,0.3471791710579985,0.3865861382225991,0.3471791710579985,walking
1.1578947368421053,-0.4473684210526316,0.2914876160167198,0.44775800840932084,0.2914876160167198,walking
1.1578947368421053,-0.39473684210526316,0.2932282622631714,0.5122213962508518,0.2932282622631714,walking
1.1578947368421053,-0.34210526315789475,0.24864774623917366,0.48285261109704253,0.24864774623917366,walking
1.1578947368421053,-0.2894736842105263,0.2729135288337392,0.5211176463157109,0.2729135288337392,walking
1.1578947368421053,-0.2368421052631579,0.28053894555942555,0.3949573692588268,0.28053894555942555,walking
1.1578947368421053,-0.1842105263157895,0.2700317218433527,0.37760686715964786,0.2700317218433527,walking
1.1578947368421053,-0.13157894736842107,0.26155985417263317,0.3864569870673098,0.26155985417263317,walking
1.1578947368421053,-0.07894736842105265,0.2782662016766008,0.46932182018472807,0.2782662016766008,walking
1.1578947368421053,-0.026315789473684237,0.29727574791375,0.3564362026366411,0.29727574791375,walking
1.1578947368421053,0.02631578947368418,0.2918868549746063,0.3641370193497895,0.2918868549746063,walking
1.1578947368421053,0.07894736842105265,0.2904146081193435,0.4641685370833711,0.2904146081193435,walking
1.1578947368421053,0.13157894736842102,0.281023862726278,0.37834001730052885,0.281023862726278,walking
1.1578947368421053,0.18421052631578938,0.3059223600409238,0.3697051894729529,0.3059223600409238,walking
1.1578947368421053,0.23684210526315785,0.27237254537415745,0.379991545008374,0.27237254537415745,walking
1.1578947368421053,0.2894736842105263,0.29001092602912354,0.4545919016606,0.29001092602912354,walking
1.1578947368421053,0.3421052631578947,0.27293808301620337,0.4408497127617507,0.27293808301620337,walking
1.1578947368421053,0.39473684210526305,0.35902812382365973,0.4946351612700351,0.35902812382365973,walking
1.1578947368421053,0.4473684210526315,0.281425273170914,0.4315996923288306,0.281425273170914,walking
1.1578947368421053,0.5,0.37898457502886873,0.5100362923847988,0.37898457502886873,walking
1.0526315789473684,-0.5,0.2478023060090386,0.4565021671154766,0.2478023060090386,walking
1.0526315789473684,-0.4473684210526316,0.2830942745092707,0.4120178018376666,0.2830942745092707,walking
1.0526315789473684,-0.39473684210526316,nan,0.3989591143191677,0.3989591143191677,skating
1.0526315789473684,-0.34210526315789475,0.26794336432666216,0.4179530828634956,0.26794336432666216,walking
1.0526315789473684,-0.2894736842105263,0.2529091472060972,0.36465920689874615,0.2529091472060972,walking
1.0526315789473684,-0.2368421052631579,0.27855466597069434,0.339697081083886,0.27855466597069434,walking
1.0526315789473684,-0.1842105263157895,0.29254231684773657,0.36618749976055337,0.29254231684773657,walking
1.0526315789473684,-0.13157894736842107,0.3087376223179037,0.38225118098514754,0.3087376223179037,walking
1.0526315789473684,-0.07894736842105265,0.24042916763197225,0.33069065136230175,0.24042916763197225,walking
1.0526315789473684,-0.026315789473684237,0.2569765839383683,0.3659900218243657,0.2569765839383683,walking
1.0526315789473684,0.02631578947368418,0.28324996332770314,0.41048963827091256,0.28324996332770314,walking
1.0526315789473684,0.07894736842105265,0.2848120889829836,0.37775208743006167,0.2848120889829836,walking
1.0526315789473684,0.13157894736842102,0.28483649778577597,0.4005674978617373,0.28483649778577597,walking
1.0526315789473684,0.18421052631578938,0.297260409943105,0.39580593902075695,0.297260409943105,walking
1.0526315789473684,0.23684210526315785,0.2885365548017972,0.41089569117039637,0.2885365548017972,walking
1.0526315789473684,0.2894736842105263,0.25460700410772225,0.3314214789707903,0.25460700410772225,walking
1.0526315789473684,0.3421052631578947,0.36765503732511085,0.41850141976271316,0.36765503732511085,walking
1.0526315789473684,0.39473684210526305,0.24162423425926596,0.3913498015011005,0.24162423425926596,walking
1.0526315789473684,0.4473684210526315,0.27002393386564544,0.4376772768829527,0.27002393386564544,walking
1.0526315789473684,0.5,0.2977605129934987,0.4011674614937867,0.2977605129934987,walking
0.9473684210526315,-0.5,0.23796449380162177,0.4464904947861506,0.23796449380162177,walking
0.9473684210526315,-0.4473684210526316,0.2538774926772187,0.4331654216778785,0.2538774926772187,walking
0.9473684210526315,-0.39473684210526316,0.33673742685411934,0.5031375679952739,0.33673742685411934,walking
0.9473684210526315,-0.34210526315789475,0.31670765656903926,0.3354652219901462,0.31670765656903926,walking
0.9473684210526315,-0.2894736842105263,0.34259164368058304,0.474543881272409,0.34259164368058304,walking
0.9473684210526315,-0.2368421052631579,0.26279085117102585,0.42241807289785505,0.26279085117102585,walking
0.9473684210526315,-0.1842105263157895,0.34817241748093863,0.448220364027647,0.34817241748093863,walking
0.9473684210526315,-0.13157894736842107,0.3137158316589348,0.38152903229820606,0.3137158316589348,walking
0.9473684210526315,-0.07894736842105265,0.23649148061212583,0.3640253300994439,0.23649148061212583,walking
0.9473684210526315,-0.026315789473684237,0.2827782254801946,0.3675895086648282,0.2827782254801946,walking
0.9473684210526315,0.02631578947368418,0.2718756962865008,0.38133272996994305,0.2718756962865008,walking
0.9473684210526315,0.07894736842105265,0.2597634089643018,0.34196317686842004,0.2597634089643018,walking
0.9473684210526315,0.13157894736842102,0.2844934022177959,0.35887947263449244,0.2844934022177959,walking
0.9473684210526315,0.18421052631578938,0.2840141586167747,0.38693587861633433,0.2840141586167747,walking
0.9473684210526315,0.23684210526315785,0.27137394388697844,0.4242325317837361,0.27137394388697844,walking
0.9473684210526315,0.2894736842105263,0.26052926818326283,0.4492343571320657,0.26052926818326283,walking
0.9473684210526315,0.3421052631578947,0.2903827288019919,0.3609746595098733,0.2903827288019919,walking
0.9473684210526315,0.39473684210526305,0.236362695015692,0.4034351416711472,0.236362695015692,walking
0.9473684210526315,0.4473684210526315,0.2732856486601685,0.44076939979291363,0.2732856486601685,walking
0.9473684210526315,0.5,0.25383875954286644,0.4253866702670604,0.25383875954286644,walking
0.8421052631578947,-0.5,0.2463250005420044,0.41428789775858965,0.2463250005420044,walking
0.8421052631578947,-0.4473684210526316,0.2645452240086224,0.4951311409760119,0.2645452240086224,walking
0.8421052631578947,-0.39473684210526316,0.25027245937287373,0.3873375443711551,0.25027245937287373,walking
0.8421052631578947,-0.34210526315789475,0.25176308737175007,0.40532849818138683,0.25176308737175007,walking
0.8421052631578947,-0.2894736842105263,0.2474666538783129,0.3262966988387425,0.2474666538783129,walking
0.8421052631578947,-0.2368421052631579,0.2588800922811447,0.41137758598006346,0.2588800922811447,walking
0.8421052631578947,-0.1842105263157895,0.23990315076119376,0.3429226572049382,0.23990315076119376,walking
0.8421052631578947,-0.13157894736842107,0.31188845335277765,0.36629915182041817,0.31188845335277765,walking
0.8421052631578947,-0.07894736842105265,0.24971457877221578,0.33807893011227813,0.24971457877221578,walking
0.8421052631578947,-0.026315789473684237,0.2502506330947159,0.3338790256094518,0.2502506330947159,walking
0.8421052631578947,0.02631578947368418,0.24976806500193424,0.4066489067586741,0.24976806500193424,walking
0.8421052631578947,0.07894736842105265,0.26891638448833144,0.4044057664459988,0.26891638448833144,walking
0.8421052631578947,0.13157894736842102,0.2856848844128755,0.35392915814001386,0.2856848844128755,walking
0.8421052631578947,0.18421052631578938,0.29883538070920984,0.3261190857222105,0.29883538070920984,walking
0.8421052631578947,0.23684210526315785,0.2755906179954827,0.3369762941889437,0.2755906179954827,walking
0.8421052631578947,0.2894736842105263,0.2650309181460624,0.41278743600137807,0.2650309181460624,walking
0.8421052631578947,0.3421052631578947,0.3471979774776928,0.38838803811253747,0.3471979774776928,walking
0.8421052631578947,0.39473684210526305,0.2846927147521264,0.38841306479764537,0.2846927147521264,walking
0.8421052631578947,0.4473684210526315,0.3728418558937348,0.4055991111477539,0.3728418558937348,walking
0.8421052631578947,0.5,0.2868574219777453,0.35292562858420407,0.2868574219777453,walking
0.7368421052631579,-0.5,0.25992536036944314,0.471598798697025,0.25992536036944314,walking
0.7368421052631579,-0.4473684210526316,0.2858319058373009,0.4098889579057178,0.2858319058373009,walking
0.7368421052631579,-0.39473684210526316,0.2354751411642722,0.45842676760680584,0.2354751411642722,walking
0.7368421052631579,-0.34210526315789475,0.3329249716902795,0.3667444920223969,0.3329249716902795,walking
0.7368421052631579,-0.2894736842105263,0.24181578093363468,0.34311707932676694,0.24181578093363468,walking
0.7368421052631579,-0.2368421052631579,0.2420172317365689,0.3450383138069058,0.2420172317365689,walking
0.7368421052631579,-0.1842105263157895,0.24185899680035366,0.3526523186568011,0.24185899680035366,walking
0.7368421052631579,-0.13157894736842107,0.23905381965396333,0.3764537539165654,0.23905381965396333,walking
0.7368421052631579,-0.07894736842105265,0.35209367524338725,0.35095463536274496,0.35095463536274496,skating
0.7368421052631579,-0.026315789473684237,0.2528582077292682,0.3425456311553899,0.2528582077292682,walking
0.7368421052631579,0.02631578947368418,0.24193873494764984,0.33778649108957576,0.24193873494764984,walking
0.7368421052631579,0.07894736842105265,0.2558017074112164,0.3686717132708264,0.2558017074112164,walking
0.7368421052631579,0.13157894736842102,0.24154081179039652,0.35459818810830807,0.24154081179039652,walking
0.7368421052631579,0.18421052631578938,0.27582247973902946,0.2651467326779266,0.2651467326779266,skating
0.7368421052631579,0.23684210526315785,0.2655653728395312,0.37802989459239095,0.2655653728395312,walking
0.7368421052631579,0.2894736842105263,0.2596094386552892,0.35391125483729835,0.2596094386552892,walking
0.7368421052631579,0.3421052631578947,0.244007439169166,0.3225700112514253,0.244007439169166,walking
0.7368421052631579,0.39473684210526305,0.301804238153496,0.293441152550252,0.293441152550252,skating
0.7368421052631579,0.4473684210526315,nan,0.3420066611812202,0.3420066611812202,skating
0.7368421052631579,0.5,0.2637108957627331,0.4119402838299287,0.2637108957627331,walking
0.631578947368421,-0.5,0.2789490463161393,0.40303271123217127,0.2789490463161393,walking
0.631578947368421,-0.4473684210526316,0.2587394093193841,0.3659073232975927,0.2587394093193841,walking
0.631578947368421,-0.39473684210526316,0.2409154791551724,0.3614436130256447,0.2409154791551724,walking
0.631578947368421,-0.34210526315789475,0.23306738070405178,1.1425505305897352,0.23306738070405178,walking
0.631578947368421,-0.2894736842105263,0.2267840980467776,0.3940962974352732,0.2267840980467776,walking
0.631578947368421,-0.2368421052631579,nan,0.3387817579975252,0.3387817579975252,skating
0.631578947368421,-0.1842105263157895,0.21759490545601212,0.34466555211920297,0.21759490545601212,walking
0.631578947368421,-0.13157894736842107,0.2357274742135501,0.3386753358894276,0.2357274742135501,walking
0.631578947368421,-0.07894736842105265,0.2318518838164496,0.35617687705965145,0.2318518838164496,walking
0.631578947368421,-0.026315789473684237,0.28309495859677136,0.38082157580120185,0.28309495859677136,walking
0.631578947368421,0.02631578947368418,0.30382387327476834,0.29334710772338324,0.29334710772338324,skating
0.631578947368421,0.07894736842105265,0.2635444017196381,0.33183748496659415,0.2635444017196381,walking
0.631578947368421,0.13157894736842102,0.26019711260878475,0.28793743702926705,0.26019711260878475,walking
0.631578947368421,0.18421052631578938,0.25035962128992884,0.30748951763776794,0.25035962128992884,walking
0.631578947368421,0.23684210526315785,0.2927262284912597,0.31701782774237264,0.2927262284912597,walking
0.631578947368421,0.2894736842105263,0.28782182072272566,0.3454091929521836,0.28782182072272566,walking
0.631578947368421,0.3421052631578947,0.2661554152941338,0.30746954939519977,0.2661554152941338,walking
0.631578947368421,0.39473684210526305,0.26441957581856973,0.3270573771359017,0.26441957581856973,walking
0.631578947368421,0.4473684210526315,0.320522108892259,0.3078000509037805,0.3078000509037805,skating
0.631578947368421,0.5,0.3119743203421923,0.3554344689846335,0.3119743203421923,walking
0.5263157894736842,-0.5,0.26349441873960106,0.5991746474762546,0.26349441873960106,walking
0.5263157894736842,-0.4473684210526316,0.2444251108896393,0.5920167665697421,0.2444251108896393,walking
0.5263157894736842,-0.39473684210526316,0.24463671667119527,0.3259656012710098,0.24463671667119527,walking
0.5263157894736842,-0.34210526315789475,0.27820103113364925,0.5363215088046752,0.27820103113364925,walking
0.5263157894736842,-0.2894736842105263,0.42626266849965827,0.5117786772346804,0.42626266849965827,walking
0.5263157894736842,-0.2368421052631579,0.24206328605635033,0.48314949712258953,0.24206328605635033,walking
0.5263157894736842,-0.1842105263157895,0.2631173508281358,0.43324079117359726,0.2631173508281358,walking
0.5263157894736842,-0.13157894736842107,0.2798123843325494,0.5474380503864346,0.2798123843325494,walking
0.5263157894736842,-0.07894736842105265,0.2665326976807954,0.387961458150825,0.2665326976807954,walking
0.5263157894736842,-0.026315789473684237,0.277376800672947,0.5474654933494139,0.277376800672947,walking
0.5263157894736842,0.02631578947368418,0.34730710416839744,0.5193863042518849,0.34730710416839744,walking
0.5263157894736842,0.07894736842105265,0.29105517815667836,0.515344237102797,0.29105517815667836,walking
0.5263157894736842,0.13157894736842102,0.2629816986381401,0.33454358168635195,0.2629816986381401,walking
0.5263157894736842,0.18421052631578938,0.2597523813644961,0.6845528954095391,0.2597523813644961,walking
0.5263157894736842,0.23684210526315785,0.34442816378268515,0.3888834636078075,0.34442816378268515,walking
0.5263157894736842,0.2894736842105263,0.3206214760021992,0.3893043562005571,0.3206214760021992,walking
0.5263157894736842,0.3421052631578947,0.25999545477179475,0.33544648379163333,0.25999545477179475,walking
0.5263157894736842,0.39473684210526305,0.2677192583507028,0.2572235294141121,0.2572235294141121,skating
0.5263157894736842,0.4473684210526315,0.276848339388116,0.3300329443202626,0.276848339388116,walking
0.5263157894736842,0.5,0.29552798491959853,0.4175134565243816,0.29552798491959853,walking
0.42105263157894735,-0.5,0.3081256489546273,0.40707000931726917,0.3081256489546273,walking
0.42105263157894735,-0.4473684210526316,0.2675715500161258,1.0009799879540633,0.2675715500161258,walking
0.42105263157894735,-0.39473684210526316,0.29982644616443344,0.5131287123155756,0.29982644616443344,walking
0.42105263157894735,-0.34210526315789475,0.2609858672272635,0.6832462835783008,0.2609858672272635,walking
0.42105263157894735,-0.2894736842105263,0.2800141223664387,0.6774406566397194,0.2800141223664387,walking
0.42105263157894735,-0.2368421052631579,0.2809808095796997,0.5642343680415768,0.2809808095796997,walking
0.42105263157894735,-0.1842105263157895,0.35827116458517627,1.2144454754032226,0.35827116458517627,walking
0.42105263157894735,-0.13157894736842107,0.26530209327316856,1.029035401489817,0.26530209327316856,walking
0.42105263157894735,-0.07894736842105265,0.24254151573171945,1.6605561924951386,0.24254151573171945,walking
0.42105263157894735,-0.026315789473684237,0.26601634476707753,0.6232928391823569,0.26601634476707753,walking
0.42105263157894735,0.02631578947368418,0.3081265499831236,1.3072764966254602,0.3081265499831236,walking
0.42105263157894735,0.07894736842105265,0.2984456013754926,0.8041229443671497,0.2984456013754926,walking
0.42105263157894735,0.13157894736842102,0.32656726101348277,0.9186262050745505,0.32656726101348277,walking
0.42105263157894735,0.18421052631578938,0.40705966993713577,0.6200883446376286,0.40705966993713577,walking
0.42105263157894735,0.23684210526315785,0.2930190748772726,1.1146667188684423,0.2930190748772726,walking
0.42105263157894735,0.2894736842105263,0.2715548502253742,0.3887975163155996,0.2715548502253742,walking
0.42105263157894735,0.3421052631578947,0.39536952598798003,1.20915335839792,0.39536952598798003,walking
0.42105263157894735,0.39473684210526305,0.30496666482642176,0.4354479575844363,0.30496666482642176,walking
0.42105263157894735,0.4473684210526315,0.2846236067108439,0.6663370229471676,0.2846236067108439,walking
0.42105263157894735,0.5,0.31693389378492537,0.5026977213353229,0.31693389378492537,walking
0.3157894736842105,-0.5,0.2947911519981873,0.40487552713977787,0.2947911519981873,walking
0.3157894736842105,-0.4473684210526316,0.3192036740814666,0.7660607589311819,0.3192036740814666,walking
0.3157894736842105,-0.39473684210526316,0.3062078734044421,0.9914737346372643,0.3062078734044421,walking
0.3157894736842105,-0.34210526315789475,0.2980064349181786,1.4811444902789828,0.2980064349181786,walking
0.3157894736842105,-0.2894736842105263,0.3912118044167384,0.7372198815089795,0.3912118044167384,walking
0.3157894736842105,-0.2368421052631579,0.38288990609391244,1.0911570527712338,0.38288990609391244,walking
0.3157894736842105,-0.1842105263157895,0.2961801009542852,1.045740230876098,0.2961801009542852,walking
0.3157894736842105,-0.13157894736842107,0.3213372816978329,1.8848660662379868,0.3213372816978329,walking
0.3157894736842105,-0.07894736842105265,0.2891818654241853,1.8948636793368545,0.2891818654241853,walking
0.3157894736842105,-0.026315789473684237,0.31269925818876215,1.4566616892035575,0.31269925818876215,walking
0.3157894736842105,0.02631578947368418,0.3816239987518443,1.523463407935947,0.3816239987518443,walking
0.3157894736842105,0.07894736842105265,0.3358895978298341,0.900915390709925,0.3358895978298341,walking
0.3157894736842105,0.13157894736842102,0.28194795278799545,1.1187299326310582,0.28194795278799545,walking
0.3157894736842105,0.18421052631578938,0.33159580298955077,1.689450285911865,0.33159580298955077,walking
0.3157894736842105,0.23684210526315785,0.4207416619906745,0.9175115986566551,0.4207416619906745,walking
0.3157894736842105,0.2894736842105263,0.34054604511865744,1.291943808474774,0.34054604511865744,walking
0.3157894736842105,0.3421052631578947,0.3630741920802743,1.038531293146353,0.3630741920802743,walking
0.3157894736842105,0.39473684210526305,0.3250025631802711,0.9981908660059485,0.3250025631802711,walking
0.3157894736842105,0.4473684210526315,0.3194179378528614,1.1290537362506772,0.3194179378528614,walking
0.3157894736842105,0.5,0.320069493366465,1.2451711006128587,0.320069493366465,walking
0.21052631578947367,-0.5,0.37467843824284897,0.8625518925096721,0.37467843824284897,walking
0.21052631578947367,-0.4473684210526316,0.34445478725518874,1.2181107457224336,0.34445478725518874,walking
0.21052631578947367,-0.39473684210526316,0.36032409628468987,0.6200388406876784,0.36032409628468987,walking
0.21052631578947367,-0.34210526315789475,0.5354920763583157,1.0883475444894186,0.5354920763583157,walking
0.21052631578947367,-0.2894736842105263,0.37350502191778007,1.2848684812777313,0.37350502191778007,walking
0.21052631578947367,-0.2368421052631579,0.3694721250759988,1.3286058211068723,0.3694721250759988,walking
0.21052631578947367,-0.1842105263157895,0.3537130410949657,1.7074708156815277,0.3537130410949657,walking
0.21052631578947367,-0.13157894736842107,0.5848677462521712,0.7158337751459071,0.5848677462521712,walking
0.21052631578947367,-0.07894736842105265,0.39304258098398415,1.2540104379327304,0.39304258098398415,walking
0.21052631578947367,-0.026315789473684237,0.4134715162199412,1.2810804920729912,0.4134715162199412,walking
0.21052631578947367,0.02631578947368418,0.3904592484011632,1.5167134984702317,0.3904592484011632,walking
0.21052631578947367,0.07894736842105265,0.32615338913560277,1.7382618394726272,0.32615338913560277,walking
0.21052631578947367,0.13157894736842102,0.3719417206690725,1.5883353983808854,0.3719417206690725,walking
0.21052631578947367,0.18421052631578938,0.386563404249661,0.9995194469402654,0.386563404249661,walking
0.21052631578947367,0.23684210526315785,0.3782180975529765,1.1300646019238398,0.3782180975529765,walking
0.21052631578947367,0.2894736842105263,0.39294046585764325,1.5112489956794295,0.39294046585764325,walking
0.21052631578947367,0.3421052631578947,0.48441469829997097,1.4245381110540871,0.48441469829997097,walking
0.21052631578947367,0.39473684210526305,0.5339363818596935,1.6897123923826851,0.5339363818596935,walking
0.21052631578947367,0.4473684210526315,0.4102955354505668,1.1621129193793622,0.4102955354505668,walking
0.21052631578947367,0.5,0.45677456052559756,1.3553301381230247,0.45677456052559756,walking
0.10526315789473684,-0.5,0.4497206864264433,1.1645407970172437,0.4497206864264433,walking
0.10526315789473684,-0.4473684210526316,0.3981718900360019,1.2782568140599475,0.3981718900360019,walking
0.10526315789473684,-0.39473684210526316,0.4948832135336238,0.6247902564327568,0.4948832135336238,walking
0.10526315789473684,-0.34210526315789475,0.4259206246761375,1.3700117601178332,0.4259206246761375,walking
0.10526315789473684,-0.2894736842105263,0.39794600337857267,0.5769028031297572,0.39794600337857267,walking
0.10526315789473684,-0.2368421052631579,0.5159406754438194,1.3477929568357085,0.5159406754438194,walking
0.10526315789473684,-0.1842105263157895,0.5676559858010919,0.5615447162035605,0.5615447162035605,skating
0.10526315789473684,-0.13157894736842107,0.7187863313045195,0.7104019355417319,0.7104019355417319,skating
0.10526315789473684,-0.07894736842105265,0.6271301045277118,1.3411286934541087,0.6271301045277118,walking
0.10526315789473684,-0.026315789473684237,0.3686590452771104,1.3343782378223774,0.3686590452771104,walking
0.10526315789473684,0.02631578947368418,0.6139640246092228,1.3557915393455817,0.6139640246092228,walking
0.10526315789473684,0.07894736842105265,0.4877665047458796,0.9167337589411059,0.4877665047458796,walking
0.10526315789473684,0.13157894736842102,0.6777580176272734,1.6474687443505622,0.6777580176272734,walking
0.10526315789473684,0.18421052631578938,0.4863040118279169,1.2029102403840983,0.4863040118279169,walking
0.10526315789473684,0.23684210526315785,0.48596761302209496,0.789687430721075,0.48596761302209496,walking
0.10526315789473684,0.2894736842105263,0.5465763013731056,1.4154371800164358,0.5465763013731056,walking
0.10526315789473684,0.3421052631578947,0.4925154228364143,1.4526448979767024,0.4925154228364143,walking
0.10526315789473684,0.39473684210526305,nan,1.2182235262594552,1.2182235262594552,skating
0.10526315789473684,0.4473684210526315,0.49947002143179325,1.0646252390537014,0.49947002143179325,walking
0.10526315789473684,0.5,0.6093175122739438,1.2964893485638451,0.6093175122739438,walking
0.0,-0.5,0.6662196745399015,0.8697421680738702,0.6662196745399015,walking
0.0,-0.4473684210526316,0.4782259612101877,1.3091319912822796,0.4782259612101877,walking
0.0,-0.39473684210526316,0.5687920162507044,1.0939236195177615,0.5687920162507044,walking
0.0,-0.34210526315789475,0.4960745402987476,1.1015006353193528,0.4960745402987476,walking
0.0,-0.2894736842105263,0.49153182833804165,0.5757538005880491,0.49153182833804165,walking
0.0,-0.2368421052631579,0.7186540937037433,1.5969518328975953,0.7186540937037433,walking
0.0,-0.1842105263157895,0.545189698828118,0.9199424757069392,0.545189698828118,walking
0.0,-0.13157894736842107,0.500012788866502,1.082354269842946,0.500012788866502,walking
0.0,-0.07894736842105265,0.3872897171947965,1.7602782088598736,0.3872897171947965,walking
0.0,-0.026315789473684237,0.49237244276351777,1.9591634626572054,0.49237244276351777,walking
0.0,0.02631578947368418,0.5971773228021212,1.5142922358392437,0.5971773228021212,walking
0.0,0.07894736842105265,0.4962290110135805,1.5717768955030365,0.4962290110135805,walking
0.0,0.13157894736842102,0.7238269392745954,1.8913962426078703,0.7238269392745954,walking
0.0,0.18421052631578938,0.5927683526532147,1.742839180819772,0.5927683526532147,walking
0.0,0.23684210526315785,0.6952288228413108,1.3901641805597647,0.6952288228413108,walking
0.0,0.2894736842105263,0.7711765842585637,1.3024226251635265,0.7711765842585637,walking
0.0,0.3421052631578947,0.6107260355903432,0.7138443932617397,0.6107260355903432,walking
0.0,0.39473684210526305,0.48152034618437173,1.594484296030491,0.48152034618437173,walking
0.0,0.4473684210526315,0.543591830873735,1.3571201154054302,0.543591830873735,walking
0.0,0.5,0.5459365037236642,1.0815833838175961,0.5459365037236642,walking


==> data/skate_binned.csv <==
vx,cot_mean,cot_std,cot_lower,cot_upper
0.15000,0.49645,0.40313,0.09332,0.89958
0.25000,0.49835,0.39671,0.10163,0.89506
0.35000,0.37937,0.21819,0.16119,0.59756
0.45000,0.45184,0.22291,0.22893,0.67475
0.55000,0.39149,0.12293,0.26856,0.51441
0.65000,0.35080,0.06924,0.28156,0.42004
0.75000,0.33214,0.06783,0.26430,0.39997
0.85000,0.30296,0.07940,0.22356,0.38236
0.95000,0.32159,0.04311,0.27848,0.36470
1.05000,0.27120,0.05904,0.21216,0.33023


==> data/skate_scatter.csv <==
vx,cot
0.13446,2.47442
0.15788,2.20518
0.19228,1.58379
0.22143,0.99961
0.23544,0.65649
0.23462,0.56626
0.22085,0.57854
0.19689,0.52905
0.16585,0.40954
0.13945,0.29053
0.11462,0.90528
0.12535,0.88171
0.14549,0.85259
0.16790,0.74819
0.18963,0.56360
0.20920,0.50811
0.22531,0.59327
0.23708,0.62846
0.24432,0.51448
0.24755,0.51227
0.24791,0.71200
0.24684,1.13969
0.24572,1.22386
0.24550,1.06703
0.24651,0.93007
0.24839,0.92932
0.25034,0.74769
0.25139,0.41572
0.25085,0.34395
0.24855,0.53443
0.24498,0.99217
0.24118,1.17072
0.23847,1.18508
0.23811,1.26567
0.24100,1.30540
0.24755,0.95496
0.25776,0.46177
0.27142,0.30450
0.28833,0.41184
0.30834,0.65853
0.33132,0.78125
0.35692,0.78261
0.38432,0.93562
0.41217,0.88209
0.43868,0.69700
0.46208,0.40300
0.48105,0.31539
0.49517,0.31959
0.50501,0.38809
0.51191,0.42743
0.51754,0.49777
0.52331,0.51447
0.53002,0.56455
0.53768,0.54048
0.54570,0.52048
0.55328,0.43326
0.55972,0.31600
0.56475,0.28828
0.56844,0.34745
0.57112,0.46893
0.57309,0.46915
0.57451,0.42707
0.57544,0.39714
0.57595,0.45644
0.57634,0.37551
0.57711,0.33560
0.57883,0.36333
0.58193,0.44239
0.58640,0.41358
0.59175,0.37743
0.59717,0.38801
0.60189,0.46057
0.60545,0.39758
0.60799,0.32003
0.61012,0.30257
0.61269,0.35772
0.61639,0.37176
0.62151,0.37567
0.62780,0.35321
0.63472,0.36098
0.64170,0.28340
0.64845,0.25749
0.65508,0.27058
0.66195,0.35278
0.66940,0.36195
0.67751,0.35043
0.68604,0.32982
0.69455,0.35506
0.70266,0.31308
0.71020,0.29458
0.71729,0.33536
0.72420,0.37750
0.73120,0.36064
0.73841,0.34005
0.74575,0.35824
0.75309,0.37627
0.76025,0.34438
0.76705,0.30116
0.77332,0.35391
0.77875,0.35422
0.78298,0.32812
0.78565,0.32684
0.78662,0.37509
0.78612,0.32126
0.78473,0.28368
0.78325,0.28071
0.78238,0.32475
0.78245,0.32274
0.78333,0.32921
0.78453,0.35125
0.78549,0.36367
0.78586,0.31921
0.78563,0.26461
0.78517,0.28504
0.78497,0.31010
0.78546,0.31905
0.78680,0.33323
0.78886,0.35853
0.79138,0.35949
0.79405,0.30187
0.79677,0.24109
0.79955,0.27366
0.80253,0.32093
0.80583,0.31608
0.80951,0.30119
0.81358,0.31206
0.81808,0.30274
0.82311,0.26276
0.82875,0.23900
0.83503,0.26110
0.84177,0.30010
0.84866,0.29868
0.85527,0.29872
0.86132,0.33714
0.86673,0.36519
0.87176,0.33019
0.87677,0.33555
0.88209,0.33617
0.88783,0.35203
0.89379,0.39064
0.89961,0.42236
0.90494,0.40021
0.90954,0.34814
0.91338,0.32877
0.91651,0.32765
0.91896,0.35138
0.92072,0.41665
0.92180,0.43738
0.92228,0.37902
0.92245,0.31219
0.92272,0.26845
0.92348,0.30153
0.92490,0.33028
0.92686,0.36311
0.92898,0.38520
0.93082,0.37907
0.93211,0.34132
0.93279,0.28129
0.93300,0.29781
0.93287,0.30770
0.93243,0.32866
0.93154,0.36978
0.93005,0.42673
0.92796,0.37731
0.92554,0.31525
0.92330,0.27591
0.92179,0.29464
0.92137,0.29892
0.92207,0.32303
0.92357,0.35641
0.92537,0.36719
0.92699,0.31947
0.92810,0.26651
0.92855,0.29196
0.92835,0.29077
0.92753,0.28250
0.92617,0.31166
0.92441,0.38066
0.92251,0.36258
0.92085,0.30615
0.91981,0.27129
0.91964,0.31850
0.92030,0.31866
0.92153,0.30947
0.92291,0.35007
0.92413,0.39348
0.92512,0.33087
0.92608,0.27073
0.92736,0.30048
0.92921,0.32070
0.93166,0.29817
0.93451,0.29045
0.93749,0.31693
0.94040,0.30331
0.94325,0.26724
0.94619,0.24154
0.94937,0.28972
0.95271,0.28853
0.95588,0.27233
0.95831,0.28483
0.95941,0.32420
0.95882,0.29676
0.95653,0.25091
0.95286,0.24287
0.94831,0.27291
0.94339,0.29794
0.93849,0.33323
0.93390,0.37675
0.92987,0.37132
0.92676,0.32077
0.92495,0.26381
0.92481,0.29469
0.92648,0.30594
0.92979,0.31869
0.93429,0.33336
0.93935,0.37143
0.94441,0.32809
0.94911,0.28029
0.95328,0.30168
0.95696,0.32480
0.96030,0.31799
0.96351,0.33054
0.96692,0.36640
0.97097,0.33393
0.97609,0.29030
0.98260,0.30593
0.99050,0.31284
0.99936,0.30189
1.00845,0.32247
1.01689,0.36030
1.02397,0.31885
1.02927,0.26809
1.03277,0.25755
1.03463,0.27794
1.03514,0.28236
1.03448,0.34032
1.03279,0.38922
1.03018,0.34061
1.02685,0.23744
1.02312,0.16804
1.01936,0.18608
1.01589,0.20423
1.01287,0.22446
1.01028,0.22759
1.00792,0.22022
1.00550,0.22737
1.00264,0.27938
0.99889,0.30684
0.99383,0.33964
0.98712,0.36692
0.97863,0.34107
0.96847,0.27072
0.95695,0.26436
0.94445,0.27892
0.93129,0.32917
0.91768,0.33231
0.90369,0.25692
0.88933,0.14409
0.87455,0.11450
0.85931,0.13355
0.84355,0.12751
0.82722,0.10094
0.81035,0.07620
0.79303,0.05843
0.77533,0.05208
0.75719,0.05751
0.73829,0.06375
0.71800,0.05975
0.69537,0.05390
0.66929,0.06056
0.63863,0.08077
0.60249,0.10121
0.56047,0.11169
0.51291,0.11557
0.46112,0.11440
0.40732,0.12500
0.35452,0.15004
0.31263,0.18059
0.29070,0.19240
0.28623,0.20038
0.10434,0.02166
0.10725,0.02485
0.11192,0.03685
0.11637,0.05195
0.11969,0.05639
0.12192,0.06023
0.12321,0.06334
0.12369,0.06745
0.12334,0.07979
0.12194,0.11782
0.11912,0.14550
0.11442,0.14603
0.10938,0.12444
0.10981,0.36076
0.11656,0.28981
0.12821,0.24468
0.14025,0.30207
0.15121,0.44898
0.16124,0.48604
0.17048,0.41826
0.17899,0.33954
0.18666,0.41140
0.19319,0.48087
0.19820,0.39756
0.20125,0.27439
0.20196,0.29320
0.20004,0.39776
0.19534,0.36224
0.18793,0.21048
0.17823,0.19622
0.16971,0.33491
0.16507,0.41939
0.16438,0.35254
0.15151,0.89543
0.15149,0.85111
0.15690,0.69715
0.17367,0.62643
0.20049,0.62136
0.22756,0.53905
0.25049,0.31986
0.26800,0.17102
0.27987,0.13910
0.28676,0.15698
0.28997,0.14915
0.29100,0.16106
0.29120,0.24825
0.29157,0.32296
0.29267,0.27110
0.29465,0.25244
0.29735,0.31401
0.30038,0.35057
0.30323,0.28155
0.30539,0.27992
0.30654,0.28682
0.30659,0.23313
0.30581,0.23897
0.30471,0.28233
0.30385,0.28921
0.30368,0.20223
0.30437,0.18292
0.30586,0.22363
0.30793,0.27972
0.31036,0.27414
0.31306,0.29383
0.31603,0.32954
0.31929,0.34134
0.32284,0.33536
0.32662,0.41344
0.33062,0.52504
0.33500,0.47028
0.34012,0.36729
0.34655,0.30307
0.35479,0.34140
0.36508,0.31604
0.37716,0.27696
0.39025,0.28223
0.40321,0.33499
0.41494,0.31576
0.42470,0.29683
0.43239,0.34267
0.43855,0.38211
0.44406,0.34623
0.44975,0.31892
0.45604,0.36013
0.46270,0.37875
0.46907,0.36982
0.47432,0.37041
0.47795,0.41933
0.48004,0.41941
0.48123,0.40785
0.48250,0.42692
0.48475,0.39562
0.48849,0.35677
0.49368,0.31094
0.49984,0.33404
0.50636,0.31462
0.51272,0.30487
0.51868,0.31182
0.52422,0.35765
0.52939,0.35936
0.53413,0.34473
0.53823,0.31559
0.54145,0.28726
0.54370,0.29052
0.54522,0.29220
0.54654,0.34075
0.54831,0.36662
0.55101,0.35363
0.55473,0.33435
0.55912,0.34899
0.56355,0.36398
0.56738,0.34953
0.57028,0.36717
0.57229,0.40393
0.57374,0.38952
0.57497,0.36566
0.57611,0.40040
0.57705,0.45816
0.57751,0.46829
0.57735,0.39405
0.57668,0.35583
0.57587,0.40817
0.57543,0.43006
0.57577,0.38617
0.57707,0.38997
0.57921,0.42917
0.58196,0.43218
0.58519,0.32338
0.58897,0.28070
0.59358,0.32716
0.59935,0.38475
0.60642,0.36807
0.61458,0.36186
0.62326,0.38008
0.63172,0.40708
0.63935,0.31705
0.64590,0.27370
0.65145,0.31091
0.65636,0.35858
0.66093,0.34881
0.66522,0.31648
0.66902,0.31853
0.67202,0.32596
0.67400,0.29141
0.67505,0.25966
0.67547,0.26869
0.67567,0.28875
0.67590,0.30107
0.67616,0.31165
0.67622,0.35728
0.67576,0.38237
0.67464,0.38749
0.67294,0.33762
0.67098,0.35011
0.66912,0.33564
0.66765,0.35881
0.66673,0.40826
0.66642,0.49452
0.66682,0.42571
0.66807,0.33808
0.67034,0.29084
0.67368,0.35180
0.67785,0.37207
0.68233,0.35469
0.68647,0.35934
0.68968,0.39794
0.69171,0.34400
0.69271,0.32048
0.69315,0.34505
0.69353,0.39940
0.69412,0.35961
0.69491,0.34596
0.69572,0.38035
0.69639,0.42138
0.69704,0.35521
0.69797,0.29731
0.69957,0.33997
0.70210,0.36189
0.70548,0.33369
0.70933,0.30508
0.71314,0.32947
0.71650,0.33628
0.71928,0.32725
0.72161,0.28805
0.72380,0.31251
0.72609,0.32026
0.72858,0.33799
0.73118,0.37742
0.73369,0.41213
0.73597,0.39541
0.73791,0.34489
0.73942,0.31894
0.74037,0.30941
0.74056,0.32336
0.73983,0.36076
0.73818,0.39100
0.73591,0.36884
0.73363,0.35673
0.73204,0.33330
0.73173,0.35875
0.73294,0.33929
0.73552,0.37745
0.73902,0.42321
0.74286,0.45663
0.74664,0.39204
0.75010,0.33249
0.75319,0.35119
0.75586,0.34846
0.75797,0.33223
0.75930,0.38459
0.75963,0.49257
0.75893,0.46673
0.75742,0.35935
0.75548,0.27955
0.75349,0.32861
0.75165,0.32408
0.74982,0.27849
0.74767,0.27934
0.74486,0.33048
0.74129,0.30878
0.73725,0.29554
0.73331,0.31082
0.73010,0.34769
0.72802,0.31218
0.72716,0.32891
0.72730,0.38969
0.72810,0.37849
0.72933,0.30435
0.73097,0.26150
0.73311,0.33026
0.73581,0.33237
0.73892,0.29736
0.74205,0.29973
0.74466,0.35291
0.74633,0.32263
0.74688,0.27604
0.74647,0.25410
0.74545,0.32546
0.74414,0.34086
0.74273,0.30616
0.74118,0.27925
0.73942,0.32224
0.73741,0.33067
0.73524,0.34245
0.73312,0.34567
0.73120,0.37402
0.72954,0.34203
0.72806,0.32932
0.72665,0.36732
0.72532,0.40668
0.72422,0.37904
0.72358,0.32717
0.72355,0.36232
0.72407,0.36716
0.72484,0.35266
0.72539,0.36602
0.72533,0.42150
0.72450,0.39458
0.72311,0.34092
0.72157,0.32714
0.72027,0.35437
0.71939,0.35483
0.71874,0.37870
0.71791,0.41538
0.71650,0.41825
0.71434,0.38173
0.71163,0.33428
0.70880,0.39437
0.70626,0.40295
0.70416,0.38043
0.70230,0.36489
0.70018,0.40949
0.69727,0.39472
0.69333,0.37170
0.68849,0.34643
0.68321,0.38669
0.67810,0.38300
0.67372,0.37339
0.67039,0.38068
0.66823,0.43117
0.66720,0.40425
0.66714,0.37574
0.66776,0.34569
0.66866,0.36262
0.66927,0.36673
0.66900,0.39495
0.66737,0.41957
0.66418,0.41656
0.65949,0.37868
0.65359,0.33004
0.64682,0.36047
0.63943,0.38846
0.63152,0.40582
0.62318,0.42316
0.61454,0.47398
0.60583,0.44404
0.59733,0.39913
0.58926,0.40383
0.58168,0.46450
0.57441,0.44373
0.56707,0.44891
0.55914,0.50215
0.55004,0.51147
0.53927,0.44425
0.52653,0.42340
0.51182,0.43910
0.49547,0.47711
0.47803,0.56817
0.46018,0.61948
0.44251,0.52620
0.42552,0.35450
0.40953,0.31929
0.39477,0.28861
0.38139,0.22234
0.36940,0.17220
0.35877,0.20409
0.34933,0.28269
0.34088,0.38245
0.33319,0.53386
0.32601,0.67208
0.31914,0.58591
0.31241,0.38703
0.30569,0.27362
0.29896,0.29899
0.29229,0.33838
0.28585,0.31815
0.27999,0.24051
0.27520,0.17999
0.27208,0.14553
0.27129,0.12680
0.27338,0.11144
0.27863,0.08735
0.28699,0.05670
0.29793,0.04078
0.31051,0.03852
0.32344,0.05633
0.33532,0.08705
0.34494,0.13010
0.35156,0.15872
0.35513,0.15677
0.35631,0.12845
0.35632,0.11077
0.35660,0.12452
0.35836,0.15217
0.36228,0.18356
0.36830,0.21912
0.37573,0.26820
0.38352,0.32698
0.39073,0.36363
0.39685,0.36684
0.40203,0.32910
0.40695,0.34836
0.41246,0.49327
0.41914,0.63586
0.42692,0.53535
0.43500,0.38624
0.44208,0.35073
0.44675,0.43806
0.44804,0.44271
0.44569,0.42694
0.44025,0.49149
0.43285,0.49800
0.42475,0.43344
0.41701,0.32559
0.41022,0.26618
0.40453,0.29396
0.39983,0.39971
0.39593,0.49471
0.39270,0.52053
0.39008,0.58572
0.38796,0.59254
0.38606,0.57057
0.38397,0.46928
0.38118,0.43842
0.37721,0.37001
0.37181,0.38782
0.36500,0.49796
0.35703,0.60960
0.34834,0.55961
0.33942,0.56522
0.33074,0.66102
0.32267,0.68230
0.31537,0.50066
0.30875,0.32040
0.30245,0.27631
0.29586,0.33523
0.28824,0.31731
0.27880,0.31355
0.26690,0.34225
0.25211,0.28925
0.23427,0.24116
0.21347,0.26977
0.18997,0.43458
0.16417,0.71606
0.13733,1.00193
0.12320,1.18166
0.14062,0.38414
0.16681,0.33900
0.19950,0.28994
0.22366,0.22861
0.23669,0.20539
0.23755,0.19689
0.22682,0.20020
0.20644,0.22290
0.17927,0.22297
0.14851,0.27474
0.12926,0.28185
0.11201,1.13320
0.12063,0.90713
0.13618,0.82985
0.15236,0.78439
0.16760,0.71952
0.18013,0.61541
0.18837,0.63317
0.19123,0.58066
0.18834,0.61271
0.17997,0.60228
0.16697,0.66491
0.15064,0.86431
0.13260,1.01110
0.11868,0.88176
0.11726,0.36218
0.13167,0.36615
0.15983,0.40970
0.19337,0.45214
0.22707,0.37480
0.25802,0.24310
0.28419,0.20435
0.30488,0.27155
0.32059,0.32953
0.33273,0.32876
0.34295,0.25545
0.35253,0.32326
0.36196,0.48530
0.37094,0.48267
0.37865,0.44880
0.38430,0.46428
0.38763,0.55935
0.38911,0.49577
0.38986,0.44927
0.39122,0.53258
0.39419,0.61838
0.39910,0.57286
0.40554,0.37833
0.41255,0.36465
0.41918,0.52207
0.42491,0.67598
0.42991,0.77040
0.43493,0.89568
0.44090,1.07766
0.44847,1.06304
0.45761,0.72460
0.46755,0.44013
0.47705,0.37369
0.48490,0.45418
0.49038,0.54631
0.49352,0.70387
0.49502,0.72155
0.49597,0.77614
0.49729,0.66731
0.49948,0.54691
0.50245,0.41699
0.50569,0.36032
0.50870,0.42226
0.51119,0.52151
0.51326,0.58641
0.51525,0.64604
0.51753,0.65075
0.52020,0.67020
0.52308,0.60991
0.52580,0.51443
0.52810,0.39034
0.52999,0.29877
0.53178,0.29380
0.53393,0.39444
0.53671,0.49017
0.54001,0.45316
0.54336,0.38338
0.54614,0.31058
0.54796,0.33463
0.54896,0.32573
0.54980,0.32372
0.55142,0.32442
0.55460,0.40280
0.55957,0.42060
0.56587,0.39700
0.57254,0.33156
0.57851,0.29817
0.58314,0.28435
0.58644,0.27046
0.58904,0.27063
0.59181,0.26075
0.59541,0.34544
0.59993,0.38472
0.60485,0.36166
0.60927,0.30464
0.61246,0.30492
0.61421,0.30022
0.61502,0.27959
0.61592,0.28777
0.61798,0.34035
0.62192,0.37220
0.62781,0.35357
0.63513,0.30211
0.64308,0.29632
0.65093,0.31597
0.65830,0.36127
0.66515,0.34672
0.67162,0.36608
0.67773,0.33589
0.68332,0.32900
0.68802,0.31640
0.69157,0.34872
0.69407,0.36108
0.69605,0.36285
0.69837,0.29752
0.70185,0.27063
0.70694,0.28890
0.71349,0.32463
0.72089,0.32933
0.72830,0.30750
0.73505,0.30368
0.74089,0.28217
0.74594,0.26550
0.75052,0.23672
0.75488,0.26883
0.75906,0.29746
0.76289,0.31243
0.76619,0.29342
0.76898,0.31829
0.77157,0.32120
0.77442,0.30411
0.77792,0.24628
0.78210,0.26637
0.78662,0.30692
0.79084,0.32347
0.79420,0.29232
0.79648,0.26978
0.79790,0.24311
0.79905,0.24214
0.80048,0.25687
0.80248,0.27070
0.80483,0.29742
0.80698,0.30914
0.80832,0.33044
0.80858,0.32383
0.80794,0.33624
0.80698,0.31893
0.80634,0.29557
0.80641,0.27495
0.80708,0.29297
0.80786,0.30989
0.80815,0.33153
0.80750,0.33112
0.80589,0.34318
0.80366,0.31489
0.80129,0.29466
0.79914,0.29413
0.79726,0.33533
0.79543,0.35781
0.79334,0.37822
0.79081,0.37854
0.78796,0.40560
0.78514,0.35917
0.78274,0.31227
0.78103,0.31486
0.78006,0.36446
0.77967,0.37060
0.77971,0.35379
0.78017,0.34005
0.78117,0.36828
0.78284,0.35026
0.78516,0.31315
0.78776,0.27717
0.79004,0.30643
0.79137,0.33340
0.79149,0.38283
0.79072,0.39639
0.79000,0.41890
0.79059,0.37057
0.79369,0.31514
0.79999,0.29392
0.80949,0.32729
0.82152,0.33748
0.83512,0.35520
0.84936,0.35165
0.86359,0.34550
0.87752,0.27900
0.89099,0.23836
0.90379,0.24265
0.91551,0.28739
0.92555,0.29593
0.93338,0.27652
0.93880,0.24006
0.94204,0.24704
0.94373,0.24620
0.94460,0.25463
0.94522,0.29417
0.94585,0.30635
0.94646,0.28539
0.94694,0.25626
0.94730,0.26348
0.94772,0.27639
0.94851,0.28508
0.94987,0.26410
0.95182,0.27710
0.95421,0.29060
0.95686,0.29964
0.95969,0.29311
0.96279,0.33293
0.96632,0.33715
0.97029,0.31875
0.97442,0.26013
0.97818,0.25214
0.98093,0.28213
0.98219,0.31498
0.98182,0.30816
0.98002,0.31320
0.97713,0.28855
0.97350,0.28411
0.96935,0.25548
0.96483,0.26750
0.96016,0.30755
0.95574,0.34722
0.95209,0.35074
0.94964,0.36318
0.94855,0.35233
0.94859,0.35131
0.94926,0.30601
0.95007,0.31469
0.95077,0.35437
0.95144,0.40502
0.95242,0.41328
0.95399,0.44430
0.95616,0.37690
0.95857,0.33711
0.96064,0.30790
0.96187,0.34525
0.96212,0.35490
0.96167,0.38736
0.96108,0.38051
0.96087,0.39369
0.96125,0.34073
0.96199,0.30417
0.96258,0.33767
0.96248,0.35159
0.96142,0.33327
0.95953,0.32813
0.95724,0.34252
0.95508,0.33481
0.95343,0.33100
0.95246,0.32773
0.95213,0.35595
0.95228,0.35730
0.95271,0.35488
0.95322,0.39132
0.95350,0.41237
0.95314,0.35557
0.95170,0.30930
0.94879,0.36087
0.94420,0.38827
0.93789,0.36468
0.92991,0.33494
0.92032,0.35726
0.90911,0.36480
0.89634,0.36602
0.88220,0.34570
0.86714,0.38225
0.85179,0.39088
0.83682,0.40735
0.82272,0.42172
0.80965,0.46273
0.79741,0.44602
0.78552,0.38751
0.77337,0.33703
0.76032,0.36790
0.74590,0.43357
0.72981,0.52246
0.71199,0.55972
0.69257,0.54933
0.67187,0.47443
0.65028,0.41157
0.62824,0.46327
0.60606,0.52321
0.58387,0.58798
0.56159,0.66445
0.53899,0.71413
0.51580,0.64620
0.49182,0.58810
0.46698,0.66963
0.44138,0.73908
0.41526,0.76392
0.38907,0.85453
0.36334,1.00098
0.33874,1.02431
0.31593,0.85298
0.29549,0.93326
0.27773,0.98476
0.26255,1.21727
0.24945,1.64018
0.23748,1.65508
0.22540,1.19201
0.21196,0.65729
0.19607,0.66461
0.17712,0.65695
0.15505,0.64141
0.13249,0.59613
0.11972,0.56591
0.16329,0.02506
0.21139,0.01780
0.27633,0.00964
0.34036,0.00619
0.39924,0.00417
0.44922,0.00442
0.48724,0.00381
0.51102,0.00415
0.51919,0.00356
0.51137,0.00326
0.48829,0.00269
0.45183,0.00306
0.40490,0.00343
0.35121,0.00371
0.29487,0.00483
0.23983,0.00678
0.18937,0.00935
0.14756,0.01395
0.12701,0.01910


==> data/skating_cot.csv <==
lin_vel_x,ang_vel_yaw,COT_mech,v_avg_actual_m_per_s
2.0,-0.5,0.3984692239613569,0.86773037109375
2.0,-0.4473684210526316,0.33119447669904245,0.9941734375
2.0,-0.39473684210526316,0.30356465208292877,0.8858572265625
2.0,-0.34210526315789475,0.2917904105729079,0.94164580078125
2.0,-0.2894736842105263,0.2973281007162061,1.0062865234375
2.0,-0.2368421052631579,0.2637588252613429,0.88406923828125
2.0,-0.1842105263157895,0.3058619197006585,0.8303546875
2.0,-0.13157894736842107,0.26113514552076006,0.972952734375
2.0,-0.07894736842105265,0.2835505645825362,0.9657318359375
2.0,-0.026315789473684237,0.36751895336191637,1.00115576171875
2.0,0.02631578947368418,0.2696104268446102,0.87315966796875
2.0,0.07894736842105265,0.318329750010532,1.0041734375
2.0,0.13157894736842102,0.3474508945429855,0.81719228515625
2.0,0.18421052631578938,0.20180676316616855,0.89833046875
2.0,0.23684210526315785,0.4216775408647434,0.88093134765625
2.0,0.2894736842105263,0.29654006044667447,0.9496412109375
2.0,0.3421052631578947,0.3587322500522342,0.91960634765625
2.0,0.39473684210526305,0.20129271569192983,0.77459443359375
2.0,0.4473684210526315,0.27453766022057763,0.812841650390625
2.0,0.5,0.2832063376752884,0.89353408203125
1.894736842105263,-0.5,0.4070674399859996,0.84925634765625
1.894736842105263,-0.4473684210526316,0.2556889231246076,0.8880642578125
1.894736842105263,-0.39473684210526316,0.26228561681952817,0.9143373046875
1.894736842105263,-0.34210526315789475,0.27254519719832865,0.817301708984375
1.894736842105263,-0.2894736842105263,0.316143614348353,0.83346953125
1.894736842105263,-0.2368421052631579,0.2617797936050721,0.814155126953125
1.894736842105263,-0.1842105263157895,0.29915157254904123,0.84609716796875
1.894736842105263,-0.13157894736842107,0.3484428803326546,0.87635810546875
1.894736842105263,-0.07894736842105265,0.29718193922927477,0.84859384765625
1.894736842105263,-0.026315789473684237,0.4221871710491144,0.813327392578125
1.894736842105263,0.02631578947368418,0.2388858010046067,0.89112236328125
1.894736842105263,0.07894736842105265,0.2237841322736766,0.90857587890625
1.894736842105263,0.13157894736842102,0.2594204883074343,0.806130517578125
1.894736842105263,0.18421052631578938,0.2882132490103008,0.86624326171875
1.894736842105263,0.23684210526315785,0.27729408082584756,0.9540798828125
1.894736842105263,0.2894736842105263,0.2657717042475643,0.883518359375
1.894736842105263,0.3421052631578947,0.3733714887794226,0.87153876953125
1.894736842105263,0.39473684210526305,0.3001089207536841,0.607267333984375
1.894736842105263,0.4473684210526315,0.3450902596796431,0.84422412109375
1.894736842105263,0.5,0.3932679889245605,0.95498310546875
1.789473684210526,-0.5,0.3432426434879524,0.668156787109375
1.789473684210526,-0.4473684210526316,0.36326072451459046,0.792095654296875
1.789473684210526,-0.39473684210526316,0.30837959815575233,0.85018310546875
1.789473684210526,-0.34210526315789475,0.2771882722597167,0.9052240234375
1.789473684210526,-0.2894736842105263,0.3070410095225515,0.957648828125
1.789473684210526,-0.2368421052631579,0.28453757458424467,0.8584359375
1.789473684210526,-0.1842105263157895,0.2656512082903814,0.91170859375
1.789473684210526,-0.13157894736842107,0.27594988339397897,0.8359056640625
1.789473684210526,-0.07894736842105265,0.3353240442921282,0.9296671875
1.789473684210526,-0.026315789473684237,0.34635378788730947,0.815830615234375
1.789473684210526,0.02631578947368418,0.23817359288785842,0.8456875
1.789473684210526,0.07894736842105265,0.24048574405056153,0.685649755859375
1.789473684210526,0.13157894736842102,0.356495110634767,0.88218701171875
1.789473684210526,0.18421052631578938,0.25633900481660277,0.8214751953125
1.789473684210526,0.23684210526315785,0.257697021331204,1.095754296875
1.789473684210526,0.2894736842105263,0.2579044073469414,0.76625615234375
1.789473684210526,0.3421052631578947,0.23987906095570571,0.818331005859375
1.789473684210526,0.39473684210526305,0.3535115309052199,0.83948193359375
1.789473684210526,0.4473684210526315,0.2292226659375854,0.740959326171875
1.789473684210526,0.5,0.3866800782375765,0.9297080078125
1.6842105263157894,-0.5,0.29814778610973935,0.861090234375
1.6842105263157894,-0.4473684210526316,0.28356697145146537,0.7719798828125
1.6842105263157894,-0.39473684210526316,0.34650064445143025,0.8440013671875
1.6842105263157894,-0.34210526315789475,0.23382142516638532,0.88147802734375
1.6842105263157894,-0.2894736842105263,0.2536909101628701,1.00133427734375
1.6842105263157894,-0.2368421052631579,0.2624082779456069,0.84561826171875
1.6842105263157894,-0.1842105263157895,0.25063166562468936,0.89435556640625
1.6842105263157894,-0.13157894736842107,0.3109325892272856,0.7559107421875
1.6842105263157894,-0.07894736842105265,0.3296264752959051,0.80757197265625
1.6842105263157894,-0.026315789473684237,0.3008692850957685,0.88463037109375
1.6842105263157894,0.02631578947368418,0.21523505978375657,0.889675390625
1.6842105263157894,0.07894736842105265,0.2776198912970825,0.792023193359375
1.6842105263157894,0.13157894736842102,0.33669101445573757,0.782643408203125
1.6842105263157894,0.18421052631578938,0.3320464641959459,0.8777404296875
1.6842105263157894,0.23684210526315785,0.34242200787096777,0.82711943359375
1.6842105263157894,0.2894736842105263,0.30213267655067055,0.8611939453125
1.6842105263157894,0.3421052631578947,0.3009928844560704,0.91436162109375
1.6842105263157894,0.39473684210526305,0.3046435291528946,0.78956708984375
1.6842105263157894,0.4473684210526315,0.2993236787308853,0.796362744140625
1.6842105263157894,0.5,0.29861047485218606,0.843903125
1.5789473684210527,-0.5,0.38383794494923246,0.73430791015625
1.5789473684210527,-0.4473684210526316,0.30374382677522227,0.71035234375
1.5789473684210527,-0.39473684210526316,0.2828327479253571,0.95963408203125
1.5789473684210527,-0.34210526315789475,0.21561823141274375,0.88130556640625
1.5789473684210527,-0.2894736842105263,0.34181623994351285,0.799488232421875
1.5789473684210527,-0.2368421052631579,0.24496839509160875,0.9098322265625
1.5789473684210527,-0.1842105263157895,0.2503218725145944,0.807921875
1.5789473684210527,-0.13157894736842107,0.3012747818818028,0.85703486328125
1.5789473684210527,-0.07894736842105265,0.24103092610971294,0.76258349609375
1.5789473684210527,-0.026315789473684237,0.249677438163323,0.675382177734375
1.5789473684210527,0.02631578947368418,0.24694882567668433,0.803394189453125
1.5789473684210527,0.07894736842105265,0.2533982951534381,0.90060263671875
1.5789473684210527,0.13157894736842102,0.24972478209080398,0.94721435546875
1.5789473684210527,0.18421052631578938,0.2835579454533574,0.790377490234375
1.5789473684210527,0.23684210526315785,0.3239873916964555,0.8638322265625
1.5789473684210527,0.2894736842105263,0.34889374165734,0.789177490234375
1.5789473684210527,0.3421052631578947,0.30147486783198635,0.81376669921875
1.5789473684210527,0.39473684210526305,0.29170740371850157,0.83881669921875
1.5789473684210527,0.4473684210526315,0.22238526584853485,0.87692744140625
1.5789473684210527,0.5,0.3089990220917304,0.79671806640625
1.4736842105263157,-0.5,0.30264750608977276,0.8579943359375
1.4736842105263157,-0.4473684210526316,0.2708005883569575,0.717373681640625
1.4736842105263157,-0.39473684210526316,0.29412097530518844,0.795339697265625
1.4736842105263157,-0.34210526315789475,0.30262512983252565,0.82376611328125
1.4736842105263157,-0.2894736842105263,0.25091795209770895,0.800866162109375
1.4736842105263157,-0.2368421052631579,0.26071640374763905,0.82940283203125
1.4736842105263157,-0.1842105263157895,0.27637025709932217,0.882591015625
1.4736842105263157,-0.13157894736842107,0.28289447632107523,0.890503125
1.4736842105263157,-0.07894736842105265,0.2548651781957151,0.8213619140625
1.4736842105263157,-0.026315789473684237,0.2805112628717901,0.84298916015625
1.4736842105263157,0.02631578947368418,0.2633369850671933,0.8807041015625
1.4736842105263157,0.07894736842105265,0.2895663630202044,0.8306875
1.4736842105263157,0.13157894736842102,0.2157473877898188,0.84687490234375
1.4736842105263157,0.18421052631578938,0.22167599293412185,0.698871435546875
1.4736842105263157,0.23684210526315785,0.2983119694963976,0.90643486328125
1.4736842105263157,0.2894736842105263,0.2899402003660439,0.79285078125
1.4736842105263157,0.3421052631578947,0.2651175289691831,0.722111083984375
1.4736842105263157,0.39473684210526305,0.35975741613034173,0.81933310546875
1.4736842105263157,0.4473684210526315,0.2681260848148204,0.7440052734375
1.4736842105263157,0.5,0.23379882406507727,0.821566015625
1.3684210526315788,-0.5,0.28537214572262704,0.72777236328125
1.3684210526315788,-0.4473684210526316,0.33376368739848516,0.7914609375
1.3684210526315788,-0.39473684210526316,0.24939994051479283,0.84794619140625
1.3684210526315788,-0.34210526315789475,0.4122872658266401,0.636074462890625
1.3684210526315788,-0.2894736842105263,0.1973326746612026,0.85547333984375
1.3684210526315788,-0.2368421052631579,0.26438972304059716,0.784352734375
1.3684210526315788,-0.1842105263157895,0.23947026755707024,0.82948955078125
1.3684210526315788,-0.13157894736842107,0.30855488535112247,0.801410107421875
1.3684210526315788,-0.07894736842105265,0.2115462236169128,0.827334765625
1.3684210526315788,-0.026315789473684237,0.21811301614941386,0.817618896484375
1.3684210526315788,0.02631578947368418,0.1954304725938823,0.81204755859375
1.3684210526315788,0.07894736842105265,0.2186471559504231,0.90348173828125
1.3684210526315788,0.13157894736842102,0.3103160415493817,0.8773505859375
1.3684210526315788,0.18421052631578938,0.2620791986340971,0.79248818359375
1.3684210526315788,0.23684210526315785,0.24930088625329241,0.7909970703125
1.3684210526315788,0.2894736842105263,0.24615549088273062,0.72616826171875
1.3684210526315788,0.3421052631578947,0.3229831234518202,0.780081396484375
1.3684210526315788,0.39473684210526305,0.29225732143271066,0.70566201171875
1.3684210526315788,0.4473684210526315,0.24817870855778093,0.69917646484375
1.3684210526315788,0.5,0.29486503096564365,0.790757568359375
1.263157894736842,-0.5,0.31058260288978373,0.761803662109375
1.263157894736842,-0.4473684210526316,0.3381882040633765,0.73344150390625
1.263157894736842,-0.39473684210526316,0.2587249266836456,0.88492041015625
1.263157894736842,-0.34210526315789475,0.3157660429599714,0.712423876953125
1.263157894736842,-0.2894736842105263,0.31226198111682024,0.8970291015625
1.263157894736842,-0.2368421052631579,0.23877477727997262,0.95592548828125
1.263157894736842,-0.1842105263157895,0.24125627034071676,0.870543359375
1.263157894736842,-0.13157894736842107,0.23034451615176646,0.793555859375
1.263157894736842,-0.07894736842105265,0.30209160637295007,0.806334765625
1.263157894736842,-0.026315789473684237,0.2515730464409321,0.773505517578125
1.263157894736842,0.02631578947368418,0.26139063186413064,0.787909912109375
1.263157894736842,0.07894736842105265,0.3028954454906743,0.79400947265625
1.263157894736842,0.13157894736842102,0.1974060122229809,0.812904931640625
1.263157894736842,0.18421052631578938,0.18913009385584278,0.77102421875
1.263157894736842,0.23684210526315785,0.2650482020545673,0.8226474609375
1.263157894736842,0.2894736842105263,0.25742776842861115,0.780328662109375
1.263157894736842,0.3421052631578947,0.27771181665184475,0.704043115234375
1.263157894736842,0.39473684210526305,0.30089726300114544,0.7085966796875
1.263157894736842,0.4473684210526315,0.3215142418353025,0.749527587890625
1.263157894736842,0.5,0.2200746963175642,0.669884765625
1.1578947368421053,-0.5,0.24257260118738813,0.89162548828125
1.1578947368421053,-0.4473684210526316,0.2632073620537522,0.679963818359375
1.1578947368421053,-0.39473684210526316,0.29803635424960484,0.78132060546875
1.1578947368421053,-0.34210526315789475,0.290995589203031,0.787191357421875
1.1578947368421053,-0.2894736842105263,0.31255297579587155,0.74494306640625
1.1578947368421053,-0.2368421052631579,0.22996064738027047,0.85322705078125
1.1578947368421053,-0.1842105263157895,0.21624599582440474,0.707470068359375
1.1578947368421053,-0.13157894736842107,0.2289473763339863,0.814070068359375
1.1578947368421053,-0.07894736842105265,0.2834183916116971,0.767503466796875
1.1578947368421053,-0.026315789473684237,0.2103253705132798,0.9421458984375
1.1578947368421053,0.02631578947368418,0.229558825795823,0.821314453125
1.1578947368421053,0.07894736842105265,0.25830893152086093,0.81223701171875
1.1578947368421053,0.13157894736842102,0.21220006658484267,0.749055126953125
1.1578947368421053,0.18421052631578938,0.20770832997591596,0.679434423828125
1.1578947368421053,0.23684210526315785,0.21280109341806225,0.61923876953125
1.1578947368421053,0.2894736842105263,0.24596143854361396,0.82146064453125
1.1578947368421053,0.3421052631578947,0.27380603041862156,0.70325185546875
1.1578947368421053,0.39473684210526305,0.3068706126765843,0.704758984375
1.1578947368421053,0.4473684210526315,0.25324357834072503,0.8545283203125
1.1578947368421053,0.5,0.29449574446429394,0.61371669921875
1.0526315789473684,-0.5,0.265673485566766,0.722360888671875
1.0526315789473684,-0.4473684210526316,0.24772181510842708,0.7469181640625
1.0526315789473684,-0.39473684210526316,0.221773072875685,0.853866015625
1.0526315789473684,-0.34210526315789475,0.2542726333273146,0.73059453125
1.0526315789473684,-0.2894736842105263,0.22200424214960188,0.7651150390625
1.0526315789473684,-0.2368421052631579,0.18491882714770957,0.7715611328125
1.0526315789473684,-0.1842105263157895,0.20761721282572956,0.759763818359375
1.0526315789473684,-0.13157894736842107,0.22908882321604343,0.754497900390625
1.0526315789473684,-0.07894736842105265,0.20355727255223896,0.84258974609375
1.0526315789473684,-0.026315789473684237,0.21779045380314205,0.783208740234375
1.0526315789473684,0.02631578947368418,0.2274400187266181,0.6800599609375
1.0526315789473684,0.07894736842105265,0.22134225632569252,0.779795263671875
1.0526315789473684,0.13157894736842102,0.23681807482738085,0.719131103515625
1.0526315789473684,0.18421052631578938,0.23842704982277038,0.759051123046875
1.0526315789473684,0.23684210526315785,0.23422422907954285,0.69515166015625
1.0526315789473684,0.2894736842105263,0.19320577879472559,0.660570166015625
1.0526315789473684,0.3421052631578947,0.23045852075131754,0.690546923828125
1.0526315789473684,0.39473684210526305,0.2380393792096891,0.75167744140625
1.0526315789473684,0.4473684210526315,0.26047224338741665,0.79358447265625
1.0526315789473684,0.5,0.2272954561990262,0.639534375
0.9473684210526315,-0.5,0.28252382431786777,0.562499169921875
0.9473684210526315,-0.4473684210526316,0.24864432191726368,0.706803564453125
0.9473684210526315,-0.39473684210526316,0.2906425070423538,0.659960595703125
0.9473684210526315,-0.34210526315789475,0.2131672486975386,0.82269599609375
0.9473684210526315,-0.2894736842105263,0.288839135704373,0.634219482421875
0.9473684210526315,-0.2368421052631579,0.2633118755133743,0.7151017578125
0.9473684210526315,-0.1842105263157895,0.26640558498037514,0.71671357421875
0.9473684210526315,-0.13157894736842107,0.23034359925157855,0.71195
0.9473684210526315,-0.07894736842105265,0.20012742390420746,0.698475537109375
0.9473684210526315,-0.026315789473684237,0.21782457099718558,0.755461962890625
0.9473684210526315,0.02631578947368418,0.22269658116899904,0.592304443359375
0.9473684210526315,0.07894736842105265,0.2008159647507296,0.54813203125
0.9473684210526315,0.13157894736842102,0.20955037054852843,0.560843115234375
0.9473684210526315,0.18421052631578938,0.23038102104080965,0.68968974609375
0.9473684210526315,0.23684210526315785,0.2614994111814432,0.654234423828125
0.9473684210526315,0.2894736842105263,0.2822221961707455,0.740713232421875
0.9473684210526315,0.3421052631578947,0.2133219231445192,0.7276552734375
0.9473684210526315,0.39473684210526305,0.2641798353410748,0.709429736328125
0.9473684210526315,0.4473684210526315,0.2535085566366881,0.73370126953125
0.9473684210526315,0.5,0.2556538296868866,0.58744560546875
0.8421052631578947,-0.5,0.24799301121657882,0.602533447265625
0.8421052631578947,-0.4473684210526316,0.28999327016302007,0.61512607421875
0.8421052631578947,-0.39473684210526316,0.23539868675914324,0.72624453125
0.8421052631578947,-0.34210526315789475,0.25649276700013907,0.663634423828125
0.8421052631578947,-0.2894736842105263,0.17653390650406195,0.704939208984375
0.8421052631578947,-0.2368421052631579,0.24141775873412644,0.6139314453125
0.8421052631578947,-0.1842105263157895,0.1950989389333537,0.706132421875
0.8421052631578947,-0.13157894736842107,0.2050923894874332,0.616040185546875
0.8421052631578947,-0.07894736842105265,0.2019975743380257,0.631725244140625
0.8421052631578947,-0.026315789473684237,0.18876952082694157,0.648402197265625
0.8421052631578947,0.02631578947368418,0.22215103625330426,0.6071373046875
0.8421052631578947,0.07894736842105265,0.23307856624203394,0.522773583984375
0.8421052631578947,0.13157894736842102,0.21110659332794152,0.555979296875
0.8421052631578947,0.18421052631578938,0.20179159806077515,0.707800634765625
0.8421052631578947,0.23684210526315785,0.1954147332459002,0.729179638671875
0.8421052631578947,0.2894736842105263,0.23554717086596585,0.548901513671875
0.8421052631578947,0.3421052631578947,0.22336910821111566,0.68543818359375
0.8421052631578947,0.39473684210526305,0.23709472251772826,0.6424279296875
0.8421052631578947,0.4473684210526315,0.256348601401221,0.68732919921875
0.8421052631578947,0.5,0.2108765568471781,0.640363720703125
0.7368421052631579,-0.5,0.29609036173677683,0.498838134765625
0.7368421052631579,-0.4473684210526316,0.24031922096395794,0.488095751953125
0.7368421052631579,-0.39473684210526316,0.27309077778079105,0.444307666015625
0.7368421052631579,-0.34210526315789475,0.21595544973187963,0.607797216796875
0.7368421052631579,-0.2894736842105263,0.20852507788035396,0.558629296875
0.7368421052631579,-0.2368421052631579,0.20705396668777226,0.630477880859375
0.7368421052631579,-0.1842105263157895,0.2184178641667468,0.65107236328125
0.7368421052631579,-0.13157894736842107,0.22699798614559397,0.48988203125
0.7368421052631579,-0.07894736842105265,0.20695246247111732,0.50712666015625
0.7368421052631579,-0.026315789473684237,0.2098490847383593,0.605373193359375
0.7368421052631579,0.02631578947368418,0.20618912630024128,0.536625634765625
0.7368421052631579,0.07894736842105265,0.21650124212856667,0.6287005859375
0.7368421052631579,0.13157894736842102,0.2146372836138298,0.572264794921875
0.7368421052631579,0.18421052631578938,0.16132072182585996,0.713970703125
0.7368421052631579,0.23684210526315785,0.21377367300403244,0.663263818359375
0.7368421052631579,0.2894736842105263,0.2043700371720092,0.628652783203125
0.7368421052631579,0.3421052631578947,0.19447246073887864,0.602316357421875
0.7368421052631579,0.39473684210526305,0.18447289353322235,0.63233310546875
0.7368421052631579,0.4473684210526315,0.19640004009207435,0.58629326171875
0.7368421052631579,0.5,0.2504325111577909,0.626478271484375
0.631578947368421,-0.5,0.2445970413279239,0.490743212890625
0.631578947368421,-0.4473684210526316,0.22586492766061822,0.49133662109375
0.631578947368421,-0.39473684210526316,0.22748790146943748,0.480929736328125
0.631578947368421,-0.34210526315789475,0.7554660584884486,0.13088857421875
0.631578947368421,-0.2894736842105263,0.24141167066767968,0.3586536865234375
0.631578947368421,-0.2368421052631579,0.21755873870642936,0.3559945556640625
0.631578947368421,-0.1842105263157895,0.2013449405378712,0.605109423828125
0.631578947368421,-0.13157894736842107,0.20138594475841745,0.5199505859375
0.631578947368421,-0.07894736842105265,0.23053796907619697,0.309996337890625
0.631578947368421,-0.026315789473684237,0.2330927797674015,0.3628845703125
0.631578947368421,0.02631578947368418,0.1887517483856506,0.383846923828125
0.631578947368421,0.07894736842105265,0.21328018618032424,0.3338672119140625
0.631578947368421,0.13157894736842102,0.16886120811471977,0.4651712890625
0.631578947368421,0.18421052631578938,0.18076179017463204,0.530811279296875
0.631578947368421,0.23684210526315785,0.1919916449838939,0.499680322265625
0.631578947368421,0.2894736842105263,0.1994460346620745,0.514635546875
0.631578947368421,0.3421052631578947,0.17305869280384703,0.48729111328125
0.631578947368421,0.39473684210526305,0.19365550681117114,0.541840185546875
0.631578947368421,0.4473684210526315,0.19409767563934455,0.5903103515625
0.631578947368421,0.5,0.206332129948444,0.61464609375
0.5263157894736842,-0.5,0.38598394955108783,0.3093147216796875
0.5263157894736842,-0.4473684210526316,0.3792818336922606,0.2997480712890625
0.5263157894736842,-0.39473684210526316,0.21017796158217725,0.50279814453125
0.5263157894736842,-0.34210526315789475,0.3531213192388144,0.281465673828125
0.5263157894736842,-0.2894736842105263,0.34728538126125996,0.266807763671875
0.5263157894736842,-0.2368421052631579,0.32467547113018363,0.269277294921875
0.5263157894736842,-0.1842105263157895,0.28290344057226935,0.27148056640625
0.5263157894736842,-0.13157894736842107,0.36937346712763447,0.2429159912109375
0.5263157894736842,-0.07894736842105265,0.23908514843933246,0.35805615234375
0.5263157894736842,-0.026315789473684237,0.3836421289942597,0.19769586181640625
0.5263157894736842,0.02631578947368418,0.3406571455893998,0.244152783203125
0.5263157894736842,0.07894736842105265,0.3654140511396806,0.19460433349609374
0.5263157894736842,0.13157894736842102,0.1970919897961711,0.3922517333984375
0.5263157894736842,0.18421052631578938,0.4933370724721118,0.1434940673828125
0.5263157894736842,0.23684210526315785,0.257666482568897,0.268305126953125
0.5263157894736842,0.2894736842105263,0.2430827039531255,0.3153585693359375
0.5263157894736842,0.3421052631578947,0.20931720833053963,0.3818056884765625
0.5263157894736842,0.39473684210526305,0.15745488150339876,0.433046630859375
0.5263157894736842,0.4473684210526315,0.20561244518048058,0.4350646484375
0.5263157894736842,0.5,0.2552413650837936,0.41401201171875
0.42105263157894735,-0.5,0.25700397439692574,0.3303185791015625
0.42105263157894735,-0.4473684210526316,0.6880270701204605,0.150418701171875
0.42105263157894735,-0.39473684210526316,0.33705301059262155,0.2786155517578125
0.42105263157894735,-0.34210526315789475,0.4619413641143668,0.18521798095703124
0.42105263157894735,-0.2894736842105263,0.45628053045980177,0.2174441650390625
0.42105263157894735,-0.2368421052631579,0.4036683026949771,0.15412930908203126
0.42105263157894735,-0.1842105263157895,0.8414999202564549,0.08620226440429687
0.42105263157894735,-0.13157894736842107,0.7505216500019328,0.07255262451171875
0.42105263157894735,-0.07894736842105265,1.1003964649343299,0.06441554565429687
0.42105263157894735,-0.026315789473684237,0.4522372413290267,0.14646923828125
0.42105263157894735,0.02631578947368418,0.9049572073544341,0.06383150634765625
0.42105263157894735,0.07894736842105265,0.5475306679687278,0.1310955322265625
0.42105263157894735,0.13157894736842102,0.686937523979062,0.08116549682617187
0.42105263157894735,0.18421052631578938,0.4373628473490114,0.141568017578125
0.42105263157894735,0.23684210526315785,0.8068812179317496,0.07582779541015625
0.42105263157894735,0.2894736842105263,0.2633116686524648,0.24895078125
0.42105263157894735,0.3421052631578947,0.8979902665733406,0.06053404541015625
0.42105263157894735,0.39473684210526305,0.3185654297934861,0.19428680419921876
0.42105263157894735,0.4473684210526315,0.4761212033407798,0.13280517578125
0.42105263157894735,0.5,0.3607038542113205,0.1789037841796875
0.3157894736842105,-0.5,0.2704006562948611,0.31206728515625
0.3157894736842105,-0.4473684210526316,0.5094385595213143,0.1957709716796875
0.3157894736842105,-0.39473684210526316,0.6762786704209822,0.11566807861328125
0.3157894736842105,-0.34210526315789475,0.9770854560882463,0.09805689086914063
0.3157894736842105,-0.2894736842105263,0.4873837026166354,0.16456846923828125
0.3157894736842105,-0.2368421052631579,0.7658985397141513,0.09207716674804688
0.3157894736842105,-0.1842105263157895,0.7506562633677686,0.08757780151367188
0.3157894736842105,-0.13157894736842107,1.2684571188152856,0.057972418212890627
0.3157894736842105,-0.07894736842105265,1.3049191208924065,0.052510693359375
0.3157894736842105,-0.026315789473684237,1.0260643318123304,0.05068366394042969
0.3157894736842105,0.02631578947368418,1.0272944386494565,0.059066845703125
0.3157894736842105,0.07894736842105265,0.6324931277961141,0.10989163818359375
0.3157894736842105,0.13157894736842102,0.7699891830953546,0.07871741943359375
0.3157894736842105,0.18421052631578938,1.1587949554179005,0.05547400512695313
0.3157894736842105,0.23684210526315785,0.6619313673560191,0.08562963256835937
0.3157894736842105,0.2894736842105263,0.922985809338782,0.07016188354492188
0.3157894736842105,0.3421052631578947,0.7075873794541265,0.0879944091796875
0.3157894736842105,0.39473684210526305,0.6752549960811949,0.0727369384765625
0.3157894736842105,0.4473684210526315,0.8056314862738092,0.07724095458984374
0.3157894736842105,0.5,0.8909425342677884,0.06083646850585937
0.21052631578947367,-0.5,0.590733492614539,0.16875357666015625
0.21052631578947367,-0.4473684210526316,0.8607164517647587,0.07833399047851562
0.21052631578947367,-0.39473684210526316,0.45392897086836703,0.15882005615234376
0.21052631578947367,-0.34210526315789475,0.7566271745111198,0.08942740478515625
0.21052631578947367,-0.2894736842105263,0.9133876391757741,0.07453223266601562
0.21052631578947367,-0.2368421052631579,0.9170961272178232,0.0669540771484375
0.21052631578947367,-0.1842105263157895,1.1849754053710848,0.06129838256835937
0.21052631578947367,-0.13157894736842107,0.5085566136594234,0.137399755859375
0.21052631578947367,-0.07894736842105265,0.8736002247133724,0.06433333129882812
0.21052631578947367,-0.026315789473684237,0.9106600499981089,0.057842822265625
0.21052631578947367,0.02631578947368418,1.0227246621706723,0.06295116577148438
0.21052631578947367,0.07894736842105265,1.1833933790295736,0.05888912353515625
0.21052631578947367,0.13157894736842102,1.054443575351617,0.05389927368164062
0.21052631578947367,0.18421052631578938,0.7146675641808128,0.06939376831054687
0.21052631578947367,0.23684210526315785,0.7949893279160349,0.07379779052734375
0.21052631578947367,0.2894736842105263,1.0374904532550948,0.05338563232421875
0.21052631578947367,0.3421052631578947,1.0014810402938072,0.054620635986328124
0.21052631578947367,0.39473684210526305,1.1166910858293624,0.05910296630859375
0.21052631578947367,0.4473684210526315,0.7950352938558813,0.06500028076171875
0.21052631578947367,0.5,0.9312896443008027,0.06146918334960937
0.10526315789473684,-0.5,0.8404789150805221,0.09777487182617188
0.10526315789473684,-0.4473684210526316,0.9227462434541213,0.07868771362304687
0.10526315789473684,-0.39473684210526316,0.43574875882264763,0.16911201171875
0.10526315789473684,-0.34210526315789475,0.9284856777295163,0.08055860595703125
0.10526315789473684,-0.2894736842105263,0.3662093182741506,0.381451416015625
0.10526315789473684,-0.2368421052631579,0.915621789529985,0.09787850341796875
0.10526315789473684,-0.1842105263157895,0.36183372473787395,0.322487548828125
0.10526315789473684,-0.13157894736842107,0.47435895677467516,0.24696767578125
0.10526315789473684,-0.07894736842105265,0.9056466396894196,0.07103953857421876
0.10526315789473684,-0.026315789473684237,0.9524853158401894,0.057792132568359376
0.10526315789473684,0.02631578947368418,0.9668462542126547,0.05367007446289063
0.10526315789473684,0.07894736842105265,0.6355430537709867,0.11609697265625
0.10526315789473684,0.13157894736842102,1.1015243208230279,0.055920233154296874
0.10526315789473684,0.18421052631578938,0.8111991513045943,0.07870084228515625
0.10526315789473684,0.23684210526315785,0.5664587722510881,0.1065282470703125
0.10526315789473684,0.2894736842105263,0.9706373325137463,0.057459759521484376
0.10526315789473684,0.3421052631578947,1.0115116726880915,0.05876256103515625
0.10526315789473684,0.39473684210526305,0.8490799581755704,0.07832130126953125
0.10526315789473684,0.4473684210526315,0.7137698813878144,0.086275390625
0.10526315789473684,0.5,0.8796472139434994,0.058660888671875
0.0,-0.5,0.5783001052323279,0.162867138671875
0.0,-0.4473684210526316,0.9363059132384572,0.07399860229492188
0.0,-0.39473684210526316,0.7563188003977448,0.08999766845703125
0.0,-0.34210526315789475,0.768966043855687,0.08967483520507813
0.0,-0.2894736842105263,0.38050000728662353,0.25209296875
0.0,-0.2368421052631579,1.1132988576608167,0.06011502075195312
0.0,-0.1842105263157895,0.6344452448490681,0.14932879638671875
0.0,-0.13157894736842107,0.7300887434620656,0.08911294555664062
0.0,-0.07894736842105265,1.2133627787881092,0.05106130065917969
0.0,-0.026315789473684237,1.3152487031214561,0.05266280517578125
0.0,0.02631578947368418,1.0705725313973506,0.05087144165039063
0.0,0.07894736842105265,1.0744899035790858,0.04810525207519531
0.0,0.13157894736842102,1.2935436660198638,0.05015151062011719
0.0,0.18421052631578938,1.17781553303977,0.05301209716796875
0.0,0.23684210526315785,0.951419543503425,0.05439288330078125
0.0,0.2894736842105263,0.8682699377898784,0.06225919799804688
0.0,0.3421052631578947,0.4552378119472314,0.17659254150390624
0.0,0.39473684210526305,1.0266052811985187,0.06130399169921875
0.0,0.4473684210526315,0.9105423918889561,0.08352818603515624
0.0,0.5,0.751378986538805,0.09359219360351563


==> data/skating_cot_new.csv <==
lin_vel_x,ang_vel_yaw,COT_mech
1.9500000000000002,-0.475,nan
1.9500000000000002,-0.42500000000000004,nan
1.9500000000000002,-0.375,nan
1.9500000000000002,-0.32499999999999996,nan
1.9500000000000002,-0.275,nan
1.9500000000000002,-0.22499999999999998,nan
1.9500000000000002,-0.17499999999999996,nan
1.9500000000000002,-0.12499999999999997,nan
1.9500000000000002,-0.07499999999999998,nan
1.9500000000000002,-0.024999999999999994,0.12505311494189733
1.9500000000000002,0.025000000000000022,0.11439649390650909
1.9500000000000002,0.07500000000000007,0.12428528028550909
1.9500000000000002,0.12500000000000006,0.14181379767036167
1.9500000000000002,0.17500000000000004,0.16958575500206607
1.9500000000000002,0.22500000000000003,0.16344491694347052
1.9500000000000002,0.275,0.1546966478694026
1.9500000000000002,0.32500000000000007,0.1686590625195833
1.9500000000000002,0.37500000000000006,0.14374147168042087
1.9500000000000002,0.42500000000000004,0.15288386086830452
1.9500000000000002,0.47500000000000003,0.1489528036582608

1.85,-0.475,nan
1.85,-0.42500000000000004,nan
1.85,-0.375,nan
1.85,-0.32499999999999996,nan
1.85,-0.275,nan
1.85,-0.22499999999999998,nan
1.85,-0.17499999999999996,nan
1.85,-0.12499999999999997,nan
1.85,-0.07499999999999998,nan
1.85,-0.024999999999999994,0.12980786413651774
1.85,0.025000000000000022,0.12188948343947037
1.85,0.07500000000000007,0.13242538839992637
1.85,0.12500000000000006,0.14372069633648948
1.85,0.17500000000000004,0.15117012801494575
1.85,0.22500000000000003,0.15100588947470017
1.85,0.275,0.15458700219914015
1.85,0.32500000000000007,0.15407604321753127
1.85,0.37500000000000006,0.162045542070553
1.85,0.42500000000000004,0.15993178898748112
1.85,0.47500000000000003,0.14691878490939062

1.75,-0.475,nan
1.75,-0.42500000000000004,nan
1.75,-0.375,nan
1.75,-0.32499999999999996,nan
1.75,-0.275,nan
1.75,-0.22499999999999998,nan
1.75,-0.17499999999999996,nan
1.75,-0.12499999999999997,nan
1.75,-0.07499999999999998,nan
1.75,-0.024999999999999994,nan
1.75,0.025000000000000022,0.12787867666053845
1.75,0.07500000000000007,0.12347273734957157
1.75,0.12500000000000006,0.13373600460688073
1.75,0.17500000000000004,0.14938501040144872
1.75,0.22500000000000003,0.16041404850267754
1.75,0.275,0.16914148698737352
1.75,0.32500000000000007,0.15377748722817122
1.75,0.37500000000000006,0.1542478244052663
1.75,0.42500000000000004,0.15533271969373436
1.75,0.47500000000000003,0.15344877473700594

1.6500000000000001,-0.475,nan
1.6500000000000001,-0.42500000000000004,nan
1.6500000000000001,-0.375,nan
1.6500000000000001,-0.32499999999999996,nan
1.6500000000000001,-0.275,nan
1.6500000000000001,-0.22499999999999998,nan
1.6500000000000001,-0.17499999999999996,nan
1.6500000000000001,-0.12499999999999997,nan
1.6500000000000001,-0.07499999999999998,nan
1.6500000000000001,-0.024999999999999994,nan
1.6500000000000001,0.025000000000000022,0.13149115572563064
1.6500000000000001,0.07500000000000007,0.12025028599086923
1.6500000000000001,0.12500000000000006,0.13530594984483613
1.6500000000000001,0.17500000000000004,0.1490905719984019
1.6500000000000001,0.22500000000000003,0.15239783386230588
1.6500000000000001,0.275,0.1530613392498249
1.6500000000000001,0.32500000000000007,0.14664436523825827
1.6500000000000001,0.37500000000000006,0.1471288464548822
1.6500000000000001,0.42500000000000004,0.15976369506604945
1.6500000000000001,0.47500000000000003,nan

1.55,-0.475,nan
1.55,-0.42500000000000004,nan
1.55,-0.375,nan
1.55,-0.32499999999999996,nan
1.55,-0.275,nan
1.55,-0.22499999999999998,nan
1.55,-0.17499999999999996,nan
1.55,-0.12499999999999997,nan
1.55,-0.07499999999999998,nan
1.55,-0.024999999999999994,nan
1.55,0.025000000000000022,0.13386179060119768
1.55,0.07500000000000007,0.1230227566384622
1.55,0.12500000000000006,0.1364157659357879
1.55,0.17500000000000004,0.13914574292408413
1.55,0.22500000000000003,0.1481284045655342
1.55,0.275,0.1490461133895462
1.55,0.32500000000000007,0.14555624892262728
1.55,0.37500000000000006,0.1375688775878595
1.55,0.42500000000000004,0.15143856826530638
1.55,0.47500000000000003,nan

1.4500000000000002,-0.475,nan
1.4500000000000002,-0.42500000000000004,nan
1.4500000000000002,-0.375,nan
1.4500000000000002,-0.32499999999999996,nan
1.4500000000000002,-0.275,0.31087810435081825
1.4500000000000002,-0.22499999999999998,0.307594106841633
1.4500000000000002,-0.17499999999999996,0.30616616499727967
1.4500000000000002,-0.12499999999999997,nan
1.4500000000000002,-0.07499999999999998,nan
1.4500000000000002,-0.024999999999999994,nan
1.4500000000000002,0.025000000000000022,nan
1.4500000000000002,0.07500000000000007,0.13158110963239478
1.4500000000000002,0.12500000000000006,0.1314100741323722
1.4500000000000002,0.17500000000000004,0.15069138525729822
1.4500000000000002,0.22500000000000003,0.14444125444902897
1.4500000000000002,0.275,0.1519488319085467
1.4500000000000002,0.32500000000000007,0.15243834849590537
1.4500000000000002,0.37500000000000006,0.14891753642921968
1.4500000000000002,0.42500000000000004,nan
1.4500000000000002,0.47500000000000003,nan

1.35,-0.475,0.325368542060844
1.35,-0.42500000000000004,0.3180981121148337
1.35,-0.375,0.3125597011506885
1.35,-0.32499999999999996,0.30820761909599853
1.35,-0.275,0.30482770514269475
1.35,-0.22499999999999998,0.3018312712361849
1.35,-0.17499999999999996,0.30217990469073175
1.35,-0.12499999999999997,0.29965296462349345
1.35,-0.07499999999999998,0.20257689948484484
1.35,-0.024999999999999994,nan
1.35,0.025000000000000022,nan
1.35,0.07500000000000007,0.13813105356894856
1.35,0.12500000000000006,0.13756255016606744
1.35,0.17500000000000004,0.1314036801891066
1.35,0.22500000000000003,0.1317246173901113
1.35,0.275,0.12626407959676988
1.35,0.32500000000000007,0.15145153453119475
1.35,0.37500000000000006,0.15641385900154145
1.35,0.42500000000000004,nan
1.35,0.47500000000000003,nan

1.25,-0.475,0.3315410363573404
1.25,-0.42500000000000004,0.30770546963630924
1.25,-0.375,0.30329183113424507
1.25,-0.32499999999999996,0.30103991880994424
1.25,-0.275,0.3002719684750785
1.25,-0.22499999999999998,0.29930953359851314
1.25,-0.17499999999999996,0.3007307378669495
1.25,-0.12499999999999997,0.29538661098411595
1.25,-0.07499999999999998,0.28681438525145664
1.25,-0.024999999999999994,0.3121119355557161
1.25,0.025000000000000022,nan
1.25,0.07500000000000007,0.11312656579317719
1.25,0.12500000000000006,0.1325355785924359
1.25,0.17500000000000004,0.15406477649576436
1.25,0.22500000000000003,0.14184156353452765
1.25,0.275,0.14534731839867515
1.25,0.32500000000000007,0.135685546593269
1.25,0.37500000000000006,0.1329149078345378
1.25,0.42500000000000004,nan
1.25,0.47500000000000003,nan

1.1500000000000001,-0.475,nan
1.1500000000000001,-0.42500000000000004,0.3122715563257478
1.1500000000000001,-0.375,0.3100268480631181
1.1500000000000001,-0.32499999999999996,0.30874418078744204
1.1500000000000001,-0.275,0.3061844828132403
1.1500000000000001,-0.22499999999999998,0.30827221657367926
1.1500000000000001,-0.17499999999999996,0.30605901916346584
1.1500000000000001,-0.12499999999999997,0.3043267838166582
1.1500000000000001,-0.07499999999999998,0.3197150387274392
1.1500000000000001,-0.024999999999999994,0.30847354358331885
1.1500000000000001,0.025000000000000022,0.3335402052220504
1.1500000000000001,0.07500000000000007,0.12390346391668382
1.1500000000000001,0.12500000000000006,0.1252021489108935
1.1500000000000001,0.17500000000000004,0.12334439216012867
1.1500000000000001,0.22500000000000003,0.11905135834305565
1.1500000000000001,0.275,0.13544568462456077
1.1500000000000001,0.32500000000000007,0.14598410143037266
1.1500000000000001,0.37500000000000006,nan
1.1500000000000001,0.42500000000000004,nan
1.1500000000000001,0.47500000000000003,nan

1.05,-0.475,nan
1.05,-0.42500000000000004,0.32344586334537656
1.05,-0.375,0.3200569597479243
1.05,-0.32499999999999996,0.3197190981287412
1.05,-0.275,0.31955019662142925
1.05,-0.22499999999999998,0.32108929324536567
1.05,-0.17499999999999996,0.31947119980483085
1.05,-0.12499999999999997,0.3039505296687112
1.05,-0.07499999999999998,0.32508016285768765
1.05,-0.024999999999999994,0.3418475627510987
1.05,0.025000000000000022,0.37150264864676996
1.05,0.07500000000000007,0.29713472139703306
1.05,0.12500000000000006,0.1327233119479629
1.05,0.17500000000000004,0.12841682867819443
1.05,0.22500000000000003,0.12356485859127575
1.05,0.275,0.12028243234153585
1.05,0.32500000000000007,0.11548025635900816
1.05,0.37500000000000006,nan
1.05,0.42500000000000004,nan
1.05,0.47500000000000003,nan

0.95,-0.475,nan
0.95,-0.42500000000000004,0.3402241145079564
0.95,-0.375,0.33642958617627405
0.95,-0.32499999999999996,0.33490180536322395
0.95,-0.275,0.33531371177633246
0.95,-0.22499999999999998,0.3372304754188396
0.95,-0.17499999999999996,0.32848961889143
0.95,-0.12499999999999997,0.29240290513217393
0.95,-0.07499999999999998,0.3378523622912803
0.95,-0.024999999999999994,0.3439631430679072
0.95,0.025000000000000022,0.3746011730215259
0.95,0.07500000000000007,0.35266839650044823
0.95,0.12500000000000006,0.39164878964049354
0.95,0.17500000000000004,0.4109944607212861
0.95,0.22500000000000003,0.29989848922392504
0.95,0.275,0.13072122239298392
0.95,0.32500000000000007,0.13515393792501063
0.95,0.37500000000000006,0.1261804930801155
0.95,0.42500000000000004,nan
0.95,0.47500000000000003,nan

0.8500000000000001,-0.475,nan
0.8500000000000001,-0.42500000000000004,0.36433979659681454
0.8500000000000001,-0.375,0.361021898867434
0.8500000000000001,-0.32499999999999996,0.3578053831153885
0.8500000000000001,-0.275,0.358315024250872
0.8500000000000001,-0.22499999999999998,nan
0.8500000000000001,-0.17499999999999996,0.3415942029483889
0.8500000000000001,-0.12499999999999997,0.30653215237255094
0.8500000000000001,-0.07499999999999998,0.3445519475269249
0.8500000000000001,-0.024999999999999994,0.35501553488192233
0.8500000000000001,0.025000000000000022,0.32854731288651073
0.8500000000000001,0.07500000000000007,0.37871339576525026
0.8500000000000001,0.12500000000000006,0.3573202678980707
0.8500000000000001,0.17500000000000004,0.40261111354616874
0.8500000000000001,0.22500000000000003,0.4192792730161703
0.8500000000000001,0.275,0.43813875178029765
0.8500000000000001,0.32500000000000007,0.14810287290321678
0.8500000000000001,0.37500000000000006,nan
0.8500000000000001,0.42500000000000004,nan
0.8500000000000001,0.47500000000000003,nan

0.75,-0.475,nan
0.75,-0.42500000000000004,0.3963106867741429
0.75,-0.375,0.39135242303978013
0.75,-0.32499999999999996,0.38821803988927955
0.75,-0.275,nan
0.75,-0.22499999999999998,0.3601911488044178
0.75,-0.17499999999999996,0.3664656575102743
0.75,-0.12499999999999997,0.3466598087755019
0.75,-0.07499999999999998,0.3222711345786533
0.75,-0.024999999999999994,0.3765573402740873
0.75,0.025000000000000022,0.3900184704473169
0.75,0.07500000000000007,0.38164390980005336
0.75,0.12500000000000006,0.29644964278423697
0.75,0.17500000000000004,0.35376084581821915
0.75,0.22500000000000003,0.36743110085763964
0.75,0.275,0.38353605581662503
0.75,0.32500000000000007,0.11349398279346362
0.75,0.37500000000000006,nan
0.75,0.42500000000000004,nan
0.75,0.47500000000000003,nan

0.6500000000000001,-0.475,nan
0.6500000000000001,-0.42500000000000004,nan
0.6500000000000001,-0.375,nan
0.6500000000000001,-0.32499999999999996,nan
0.6500000000000001,-0.275,0.3891184769334518
0.6500000000000001,-0.22499999999999998,0.39227239122505
0.6500000000000001,-0.17499999999999996,nan
0.6500000000000001,-0.12499999999999997,0.36485285823864005
0.6500000000000001,-0.07499999999999998,0.36553118336083296
0.6500000000000001,-0.024999999999999994,0.4015056922235948
0.6500000000000001,0.025000000000000022,0.41210619875912785
0.6500000000000001,0.07500000000000007,0.38550693923320806
0.6500000000000001,0.12500000000000006,0.3904002585035356
0.6500000000000001,0.17500000000000004,0.422656044595205
0.6500000000000001,0.22500000000000003,0.4174199018479817
0.6500000000000001,0.275,0.4025811071285928
0.6500000000000001,0.32500000000000007,0.11597728710472227
0.6500000000000001,0.37500000000000006,0.11899106996492745
0.6500000000000001,0.42500000000000004,nan
0.6500000000000001,0.47500000000000003,nan

0.55,-0.475,nan
0.55,-0.42500000000000004,0.43631683512182134
0.55,-0.375,0.43080032079349423
0.55,-0.32499999999999996,0.42927260251874594
0.55,-0.275,0.4308694683774701
0.55,-0.22499999999999998,0.43488730231515205
0.55,-0.17499999999999996,0.3999307187750077
0.55,-0.12499999999999997,0.37087933822075486
0.55,-0.07499999999999998,0.35081265924825455
0.55,-0.024999999999999994,0.41448717421631476
0.55,0.025000000000000022,0.4042342998268242
0.55,0.07500000000000007,0.35683242858721936
0.55,0.12500000000000006,0.3778911712715387
0.55,0.17500000000000004,0.3733388163398033
0.55,0.22500000000000003,0.3996136822687045
0.55,0.275,0.4315294823731135
0.55,0.32500000000000007,nan
0.55,0.37500000000000006,nan
0.55,0.42500000000000004,nan
0.55,0.47500000000000003,nan

0.45,-0.475,nan
0.45,-0.42500000000000004,nan
0.45,-0.375,nan
0.45,-0.32499999999999996,nan
0.45,-0.275,nan
0.45,-0.22499999999999998,0.4398178790324748
0.45,-0.17499999999999996,0.45101699885750096
0.45,-0.12499999999999997,nan
0.45,-0.07499999999999998,0.42889035030293315
0.45,-0.024999999999999994,0.42823481484159676
0.45,0.025000000000000022,0.36758973820371266
0.45,0.07500000000000007,0.29511926913965536
0.45,0.12500000000000006,0.31609952561089427
0.45,0.17500000000000004,0.3148966834970886
0.45,0.22500000000000003,nan
0.45,0.275,nan
0.45,0.32500000000000007,nan
0.45,0.37500000000000006,nan
0.45,0.42500000000000004,nan
0.45,0.47500000000000003,nan

0.35000000000000003,-0.475,nan
0.35000000000000003,-0.42500000000000004,nan
0.35000000000000003,-0.375,0.5296122824068024
0.35000000000000003,-0.32499999999999996,0.5355139308912037
0.35000000000000003,-0.275,0.5443231786945328
0.35000000000000003,-0.22499999999999998,nan
0.35000000000000003,-0.17499999999999996,nan
0.35000000000000003,-0.12499999999999997,0.4840936940537574
0.35000000000000003,-0.07499999999999998,0.5097347877877498
0.35000000000000003,-0.024999999999999994,0.4287128979101682
0.35000000000000003,0.025000000000000022,0.35327227226794167
0.35000000000000003,0.07500000000000007,0.3075847934258276
0.35000000000000003,0.12500000000000006,0.3132197819189586
0.35000000000000003,0.17500000000000004,0.13040129928758576
0.35000000000000003,0.22500000000000003,0.1296415355532844
0.35000000000000003,0.275,0.1268076968582208
0.35000000000000003,0.32500000000000007,0.12365238598491411
0.35000000000000003,0.37500000000000006,0.12396643067534344
0.35000000000000003,0.42500000000000004,nan
0.35000000000000003,0.47500000000000003,nan

0.25,-0.475,nan
0.25,-0.42500000000000004,nan
0.25,-0.375,nan
0.25,-0.32499999999999996,nan
0.25,-0.275,nan
0.25,-0.22499999999999998,0.5595162376169928
0.25,-0.17499999999999996,0.5810489505614429
0.25,-0.12499999999999997,0.5818660922998637
0.25,-0.07499999999999998,0.5226673214364734
0.25,-0.024999999999999994,0.5006224148443608
0.25,0.025000000000000022,0.36927039001830303
0.25,0.07500000000000007,0.2154093295453437
0.25,0.12500000000000006,0.18230893941425455
0.25,0.17500000000000004,0.21092987619900572
0.25,0.22500000000000003,0.2021130150561075
0.25,0.275,0.1283729753610774
0.25,0.32500000000000007,nan
0.25,0.37500000000000006,nan
0.25,0.42500000000000004,nan
0.25,0.47500000000000003,nan

0.15000000000000002,-0.475,nan
0.15000000000000002,-0.42500000000000004,nan
0.15000000000000002,-0.375,nan
0.15000000000000002,-0.32499999999999996,nan
0.15000000000000002,-0.275,nan
0.15000000000000002,-0.22499999999999998,nan
0.15000000000000002,-0.17499999999999996,nan
0.15000000000000002,-0.12499999999999997,0.6254352421505402
0.15000000000000002,-0.07499999999999998,0.6706272112783069
0.15000000000000002,-0.024999999999999994,0.6015900832297404
0.15000000000000002,0.025000000000000022,0.390003951004973
0.15000000000000002,0.07500000000000007,0.25981910815929143
0.15000000000000002,0.12500000000000006,nan
0.15000000000000002,0.17500000000000004,nan
0.15000000000000002,0.22500000000000003,nan
0.15000000000000002,0.275,nan
0.15000000000000002,0.32500000000000007,nan
0.15000000000000002,0.37500000000000006,nan
0.15000000000000002,0.42500000000000004,nan
0.15000000000000002,0.47500000000000003,nan

0.05,-0.475,nan
0.05,-0.42500000000000004,nan
0.05,-0.375,nan
0.05,-0.32499999999999996,nan
0.05,-0.275,nan
0.05,-0.22499999999999998,nan
0.05,-0.17499999999999996,0.851217351027927
0.05,-0.12499999999999997,0.8036806920747289
0.05,-0.07499999999999998,1.2125273073700622
0.05,-0.024999999999999994,0.7622940619502985
0.05,0.025000000000000022,0.6472089620232322
0.05,0.07500000000000007,0.4933092803099918
0.05,0.12500000000000006,0.5449840670647698
0.05,0.17500000000000004,0.3530203961551141
0.05,0.22500000000000003,0.28690686517273417
0.05,0.275,0.41218012403427695
0.05,0.32500000000000007,0.4266887842704781
0.05,0.37500000000000006,nan
0.05,0.42500000000000004,nan
0.05,0.47500000000000003,nan


==> data/skating_wins.csv <==
ang_vel_yaw,lin_vel_x
-0.4736842105263158,1.9473684210526314
-0.42105263157894735,1.9473684210526314
-0.368421052631579,1.9473684210526314
-0.3157894736842105,1.9473684210526314
-0.26315789473684215,1.9473684210526314
-0.2105263157894737,1.9473684210526314
-0.15789473684210528,1.9473684210526314
-0.10526315789473686,1.9473684210526314
-0.052631578947368446,1.9473684210526314
-2.7755575615628914e-17,1.9473684210526314
0.05263157894736839,1.9473684210526314
0.10526315789473686,1.9473684210526314
0.15789473684210523,1.9473684210526314
0.2105263157894736,1.9473684210526314
0.26315789473684204,1.9473684210526314
0.3157894736842105,1.9473684210526314
0.36842105263157887,1.9473684210526314
0.42105263157894723,1.9473684210526314
0.4736842105263157,1.9473684210526314
-0.4736842105263158,1.8421052631578947
-0.42105263157894735,1.8421052631578947
-0.368421052631579,1.8421052631578947
-0.3157894736842105,1.8421052631578947
-0.26315789473684215,1.8421052631578947
-0.2105263157894737,1.8421052631578947
-0.15789473684210528,1.8421052631578947
-0.10526315789473686,1.8421052631578947
-0.052631578947368446,1.8421052631578947
-2.7755575615628914e-17,1.8421052631578947
0.05263157894736839,1.8421052631578947
0.10526315789473686,1.8421052631578947
0.15789473684210523,1.8421052631578947
0.2105263157894736,1.8421052631578947
0.26315789473684204,1.8421052631578947
0.3157894736842105,1.8421052631578947
0.36842105263157887,1.8421052631578947
0.42105263157894723,1.8421052631578947
0.4736842105263157,1.8421052631578947
-0.368421052631579,1.7368421052631575
-0.3157894736842105,1.7368421052631575
-0.26315789473684215,1.7368421052631575
-0.2105263157894737,1.7368421052631575
-0.15789473684210528,1.7368421052631575
-0.10526315789473686,1.7368421052631575
-0.052631578947368446,1.7368421052631575
-2.7755575615628914e-17,1.7368421052631575
0.05263157894736839,1.7368421052631575
0.10526315789473686,1.7368421052631575
0.15789473684210523,1.7368421052631575
0.2105263157894736,1.7368421052631575
0.26315789473684204,1.7368421052631575
0.3157894736842105,1.7368421052631575
0.36842105263157887,1.7368421052631575
0.42105263157894723,1.7368421052631575
0.4736842105263157,1.7368421052631575
-0.4736842105263158,1.6315789473684208
-0.42105263157894735,1.6315789473684208
-0.368421052631579,1.6315789473684208
-0.3157894736842105,1.6315789473684208
-0.26315789473684215,1.6315789473684208
-0.2105263157894737,1.6315789473684208
-0.15789473684210528,1.6315789473684208
-0.10526315789473686,1.6315789473684208
-0.052631578947368446,1.6315789473684208
-2.7755575615628914e-17,1.6315789473684208
0.05263157894736839,1.6315789473684208
0.10526315789473686,1.6315789473684208
0.15789473684210523,1.6315789473684208
0.2105263157894736,1.6315789473684208
0.26315789473684204,1.6315789473684208
0.3157894736842105,1.6315789473684208
0.36842105263157887,1.6315789473684208
0.42105263157894723,1.6315789473684208
0.4736842105263157,1.6315789473684208
-0.42105263157894735,1.526315789473684
-0.368421052631579,1.526315789473684
-0.3157894736842105,1.526315789473684
-0.26315789473684215,1.526315789473684
-0.2105263157894737,1.526315789473684
-0.15789473684210528,1.526315789473684
-0.10526315789473686,1.526315789473684
-0.052631578947368446,1.526315789473684
-2.7755575615628914e-17,1.526315789473684
0.05263157894736839,1.526315789473684
0.10526315789473686,1.526315789473684
0.15789473684210523,1.526315789473684
0.2105263157894736,1.526315789473684
0.26315789473684204,1.526315789473684
0.3157894736842105,1.526315789473684
0.36842105263157887,1.526315789473684
0.42105263157894723,1.526315789473684
0.4736842105263157,1.526315789473684
-0.4736842105263158,1.4210526315789473
-0.42105263157894735,1.4210526315789473
-0.368421052631579,1.4210526315789473
-0.3157894736842105,1.4210526315789473
-0.26315789473684215,1.4210526315789473
-0.2105263157894737,1.4210526315789473
-0.15789473684210528,1.4210526315789473
-0.10526315789473686,1.4210526315789473
-0.052631578947368446,1.4210526315789473
-2.7755575615628914e-17,1.4210526315789473
0.05263157894736839,1.4210526315789473
0.10526315789473686,1.4210526315789473
0.15789473684210523,1.4210526315789473
0.2105263157894736,1.4210526315789473
0.26315789473684204,1.4210526315789473
0.3157894736842105,1.4210526315789473
0.36842105263157887,1.4210526315789473
0.4736842105263157,1.4210526315789473
-0.4736842105263158,1.3157894736842102
-0.42105263157894735,1.3157894736842102
-0.368421052631579,1.3157894736842102
-0.26315789473684215,1.3157894736842102
-0.2105263157894737,1.3157894736842102
-0.15789473684210528,1.3157894736842102
-0.10526315789473686,1.3157894736842102
-0.052631578947368446,1.3157894736842102
-2.7755575615628914e-17,1.3157894736842102
0.05263157894736839,1.3157894736842102
0.10526315789473686,1.3157894736842102
0.15789473684210523,1.3157894736842102
0.2105263157894736,1.3157894736842102
0.26315789473684204,1.3157894736842102
0.3157894736842105,1.3157894736842102
0.42105263157894723,1.3157894736842102
0.4736842105263157,1.3157894736842102
-0.4736842105263158,1.2105263157894735
-0.368421052631579,1.2105263157894735
-0.3157894736842105,1.2105263157894735
-0.26315789473684215,1.2105263157894735
-0.2105263157894737,1.2105263157894735
-0.15789473684210528,1.2105263157894735
-0.10526315789473686,1.2105263157894735
-2.7755575615628914e-17,1.2105263157894735
0.05263157894736839,1.2105263157894735
0.15789473684210523,1.2105263157894735
0.2105263157894736,1.2105263157894735
0.3157894736842105,1.2105263157894735
0.4736842105263157,1.2105263157894735
-0.4736842105263158,1.1052631578947367
-0.42105263157894735,1.1052631578947367
-0.2105263157894737,1.1052631578947367
-0.15789473684210528,1.1052631578947367
-0.10526315789473686,1.1052631578947367
-2.7755575615628914e-17,1.1052631578947367
0.05263157894736839,1.1052631578947367
0.10526315789473686,1.1052631578947367
0.15789473684210523,1.1052631578947367
0.2105263157894736,1.1052631578947367
0.26315789473684204,1.1052631578947367
0.3157894736842105,1.1052631578947367
0.42105263157894723,1.1052631578947367
0.4736842105263157,1.1052631578947367
-0.42105263157894735,0.9999999999999999
-0.368421052631579,0.9999999999999999
-0.3157894736842105,0.9999999999999999
-0.26315789473684215,0.9999999999999999
-0.2105263157894737,0.9999999999999999
-0.15789473684210528,0.9999999999999999
-0.10526315789473686,0.9999999999999999
-0.052631578947368446,0.9999999999999999
-2.7755575615628914e-17,0.9999999999999999
0.05263157894736839,0.9999999999999999
0.10526315789473686,0.9999999999999999
0.15789473684210523,0.9999999999999999
0.2105263157894736,0.9999999999999999
0.26315789473684204,0.9999999999999999
0.3157894736842105,0.9999999999999999
0.36842105263157887,0.9999999999999999
0.42105263157894723,0.9999999999999999
-0.368421052631579,0.894736842105263
-0.3157894736842105,0.894736842105263
-0.26315789473684215,0.894736842105263
-0.15789473684210528,0.894736842105263
-0.10526315789473686,0.894736842105263
-0.052631578947368446,0.894736842105263
-2.7755575615628914e-17,0.894736842105263
0.05263157894736839,0.894736842105263
0.10526315789473686,0.894736842105263
0.15789473684210523,0.894736842105263
0.2105263157894736,0.894736842105263
0.26315789473684204,0.894736842105263
0.36842105263157887,0.894736842105263
0.4736842105263157,0.894736842105263
-0.368421052631579,0.7894736842105262
-0.26315789473684215,0.7894736842105262
-0.2105263157894737,0.7894736842105262
-0.15789473684210528,0.7894736842105262
-0.10526315789473686,0.7894736842105262
-0.052631578947368446,0.7894736842105262
-2.7755575615628914e-17,0.7894736842105262
0.05263157894736839,0.7894736842105262
0.10526315789473686,0.7894736842105262
0.15789473684210523,0.7894736842105262
0.2105263157894736,0.7894736842105262
0.26315789473684204,0.7894736842105262
0.3157894736842105,0.7894736842105262
0.36842105263157887,0.7894736842105262
0.42105263157894723,0.7894736842105262
0.4736842105263157,0.7894736842105262
-0.42105263157894735,0.6842105263157894
-0.3157894736842105,0.6842105263157894
-0.26315789473684215,0.6842105263157894
-0.2105263157894737,0.6842105263157894
-0.15789473684210528,0.6842105263157894
-0.052631578947368446,0.6842105263157894
-2.7755575615628914e-17,0.6842105263157894
0.05263157894736839,0.6842105263157894
0.10526315789473686,0.6842105263157894
0.15789473684210523,0.6842105263157894
0.2105263157894736,0.6842105263157894
0.26315789473684204,0.6842105263157894
0.3157894736842105,0.6842105263157894
0.36842105263157887,0.6842105263157894
0.42105263157894723,0.6842105263157894
0.4736842105263157,0.6842105263157894
-0.4736842105263158,0.5789473684210525
-0.42105263157894735,0.5789473684210525
-0.368421052631579,0.5789473684210525
-0.2105263157894737,0.5789473684210525
-0.15789473684210528,0.5789473684210525
-0.10526315789473686,0.5789473684210525
-0.052631578947368446,0.5789473684210525
-2.7755575615628914e-17,0.5789473684210525
0.05263157894736839,0.5789473684210525
0.10526315789473686,0.5789473684210525
0.15789473684210523,0.5789473684210525
0.2105263157894736,0.5789473684210525
0.26315789473684204,0.5789473684210525
0.3157894736842105,0.5789473684210525
0.36842105263157887,0.5789473684210525
0.42105263157894723,0.5789473684210525
0.4736842105263157,0.5789473684210525
-0.368421052631579,0.4736842105263157
-0.26315789473684215,0.4736842105263157
-0.052631578947368446,0.4736842105263157
0.05263157894736839,0.4736842105263157
0.15789473684210523,0.4736842105263157
0.26315789473684204,0.4736842105263157
0.3157894736842105,0.4736842105263157
0.36842105263157887,0.4736842105263157
0.42105263157894723,0.4736842105263157
0.4736842105263157,0.4736842105263157
-0.4736842105263158,0.36842105263157887
0.3157894736842105,0.36842105263157887
-0.4736842105263158,0.26315789473684204
-0.10526315789473686,0.1578947368421052
-0.368421052631579,0.05263157894736836
-0.26315789473684215,0.05263157894736836
-0.15789473684210528,0.05263157894736836
-0.10526315789473686,0.05263157894736836


==> data/skating_wins_new.csv <==
ang_vel_yaw,lin_vel_x
-2.7755575615628914e-17,1.9000000000000001
0.04999999999999999,1.9000000000000001
0.10000000000000003,1.9000000000000001
0.15000000000000002,1.9000000000000001
0.2,1.9000000000000001
0.25,1.9000000000000001
0.3,1.9000000000000001
0.35000000000000003,1.9000000000000001
0.4,1.9000000000000001
0.45,1.9000000000000001
-2.7755575615628914e-17,1.8
0.04999999999999999,1.8
0.10000000000000003,1.8
0.15000000000000002,1.8
0.2,1.8
0.25,1.8
0.3,1.8
0.35000000000000003,1.8
0.4,1.8
0.45,1.8
0.04999999999999999,1.7
0.10000000000000003,1.7
0.15000000000000002,1.7
0.2,1.7
0.25,1.7
0.3,1.7
0.35000000000000003,1.7
0.4,1.7
0.45,1.7
0.04999999999999999,1.6
0.10000000000000003,1.6
0.15000000000000002,1.6
0.2,1.6
0.25,1.6
0.3,1.6
0.35000000000000003,1.6
0.4,1.6
0.45,1.6
0.04999999999999999,1.5
0.10000000000000003,1.5
0.15000000000000002,1.5
0.2,1.5
0.25,1.5
0.3,1.5
0.35000000000000003,1.5
0.4,1.5
0.45,1.5
-0.25000000000000006,1.4000000000000001
-0.2,1.4000000000000001
-0.15,1.4000000000000001
0.10000000000000003,1.4000000000000001
0.15000000000000002,1.4000000000000001
0.2,1.4000000000000001
0.25,1.4000000000000001
0.3,1.4000000000000001
0.35000000000000003,1.4000000000000001
0.4,1.4000000000000001
-0.45,1.3
-0.4000000000000001,1.3
-0.35000000000000003,1.3
-0.3,1.3
-0.25000000000000006,1.3
-0.2,1.3
-0.15,1.3
-0.1,1.3
-0.05000000000000002,1.3
0.10000000000000003,1.3
0.15000000000000002,1.3
0.2,1.3
0.25,1.3
0.3,1.3
0.35000000000000003,1.3
0.4,1.3
-0.45,1.2
-0.4000000000000001,1.2
-0.35000000000000003,1.2
-0.3,1.2
-0.25000000000000006,1.2
-0.2,1.2
-0.15,1.2
-0.1,1.2
-0.05000000000000002,1.2
-2.7755575615628914e-17,1.2
0.10000000000000003,1.2
0.15000000000000002,1.2
0.2,1.2
0.25,1.2
0.3,1.2
0.35000000000000003,1.2
0.4,1.2
-0.4000000000000001,1.1
-0.35000000000000003,1.1
-0.3,1.1
-0.25000000000000006,1.1
-0.2,1.1
-0.15,1.1
-0.1,1.1
-0.05000000000000002,1.1
-2.7755575615628914e-17,1.1
0.04999999999999999,1.1
0.10000000000000003,1.1
0.15000000000000002,1.1
0.2,1.1
0.25,1.1
0.3,1.1
0.35000000000000003,1.1
-0.4000000000000001,1.0
-0.35000000000000003,1.0
-0.3,1.0
-0.25000000000000006,1.0
-0.2,1.0
-0.15,1.0
-0.1,1.0
-0.05000000000000002,1.0
-2.7755575615628914e-17,1.0
0.04999999999999999,1.0
0.10000000000000003,1.0
0.15000000000000002,1.0
0.2,1.0
0.25,1.0
0.3,1.0
0.35000000000000003,1.0
-0.4000000000000001,0.8999999999999999
-0.35000000000000003,0.8999999999999999
-0.3,0.8999999999999999
-0.25000000000000006,0.8999999999999999
-0.2,0.8999999999999999
-0.15,0.8999999999999999
-0.1,0.8999999999999999
-0.05000000000000002,0.8999999999999999
-2.7755575615628914e-17,0.8999999999999999
0.04999999999999999,0.8999999999999999
0.10000000000000003,0.8999999999999999
0.15000000000000002,0.8999999999999999
0.2,0.8999999999999999
0.25,0.8999999999999999
0.3,0.8999999999999999
0.35000000000000003,0.8999999999999999
0.4,0.8999999999999999
-0.4000000000000001,0.8
-0.35000000000000003,0.8
-0.3,0.8
-0.25000000000000006,0.8
-0.15,0.8
-0.1,0.8
-0.05000000000000002,0.8
-2.7755575615628914e-17,0.8
0.04999999999999999,0.8
0.10000000000000003,0.8
0.15000000000000002,0.8
0.2,0.8
0.25,0.8
0.3,0.8
0.35000000000000003,0.8
-0.4000000000000001,0.7
-0.35000000000000003,0.7
-0.3,0.7
-0.2,0.7
-0.15,0.7
-0.1,0.7
-0.05000000000000002,0.7
-2.7755575615628914e-17,0.7
0.04999999999999999,0.7
0.10000000000000003,0.7
0.15000000000000002,0.7
0.2,0.7
0.25,0.7
0.3,0.7
0.35000000000000003,0.7
-0.25000000000000006,0.6000000000000001
-0.2,0.6000000000000001
-0.1,0.6000000000000001
-0.05000000000000002,0.6000000000000001
-2.7755575615628914e-17,0.6000000000000001
0.04999999999999999,0.6000000000000001
0.10000000000000003,0.6000000000000001
0.15000000000000002,0.6000000000000001
0.2,0.6000000000000001
0.25,0.6000000000000001
0.3,0.6000000000000001
0.35000000000000003,0.6000000000000001
0.4,0.6000000000000001
-0.4000000000000001,0.5
-0.35000000000000003,0.5
-0.3,0.5
-0.25000000000000006,0.5
-0.2,0.5
-0.15,0.5
-0.1,0.5
-0.05000000000000002,0.5
-2.7755575615628914e-17,0.5
0.04999999999999999,0.5
0.10000000000000003,0.5
0.15000000000000002,0.5
0.2,0.5
0.25,0.5
0.3,0.5
-0.2,0.4
-0.15,0.4
-0.05000000000000002,0.4
-2.7755575615628914e-17,0.4
0.04999999999999999,0.4
0.10000000000000003,0.4
0.15000000000000002,0.4
0.2,0.4
-0.35000000000000003,0.30000000000000004
-0.3,0.30000000000000004
-0.25000000000000006,0.30000000000000004
-0.1,0.30000000000000004
-0.05000000000000002,0.30000000000000004
-2.7755575615628914e-17,0.30000000000000004
0.04999999999999999,0.30000000000000004
0.10000000000000003,0.30000000000000004
0.15000000000000002,0.30000000000000004
0.2,0.30000000000000004
0.25,0.30000000000000004
0.3,0.30000000000000004
0.35000000000000003,0.30000000000000004
0.4,0.30000000000000004
-0.2,0.19999999999999998
-0.15,0.19999999999999998
-0.1,0.19999999999999998
-0.05000000000000002,0.19999999999999998
-2.7755575615628914e-17,0.19999999999999998
0.04999999999999999,0.19999999999999998
0.10000000000000003,0.19999999999999998
0.15000000000000002,0.19999999999999998
0.2,0.19999999999999998
0.25,0.19999999999999998
0.3,0.19999999999999998
-0.1,0.1
-0.05000000000000002,0.1
-2.7755575615628914e-17,0.1
0.04999999999999999,0.1
0.10000000000000003,0.1


==> data/walk_binned.csv <==
vx,cot_mean,cot_std,cot_lower,cot_upper
0.15000,0.83474,1.03661,0.00000,1.87135
0.25000,0.65439,0.26766,0.38673,0.92204
0.35000,0.35999,0.17103,0.18896,0.53102
0.45000,0.37089,0.30030,0.07059,0.67119
0.55000,0.38260,0.29840,0.08420,0.68100
0.65000,0.48583,0.28595,0.19988,0.77178
0.75000,0.43990,0.33422,0.10568,0.77413
0.85000,0.56480,0.20694,0.35786,0.77174


==> data/walk_scatter.csv <==
vx,cot
0.11377,0.00584
0.11795,0.00562
0.12220,0.00548
0.12659,0.00546
0.13284,0.00533
0.14161,0.00497
0.15068,0.00474
0.15986,0.00471
0.16907,0.00545
0.17830,0.05158
0.18733,0.09920
0.19615,0.15995
0.20464,0.24752
0.21266,0.32213
0.22022,0.36385
0.22722,0.47264
0.23359,0.62431
0.23938,0.78729
0.24452,0.93773
0.24908,0.98453
0.25309,1.01042
0.25658,1.03222
0.25969,0.98451
0.26248,0.84475
0.26506,0.67142
0.26756,0.51028
0.27006,0.41587
0.27272,0.36219
0.27563,0.34408
0.27888,0.32890
0.28257,0.33423
0.28674,0.34478
0.29149,0.34852
0.29681,0.34438
0.30267,0.33696
0.30912,0.33724
0.31605,0.34775
0.32342,0.36153
0.33114,0.37165
0.33904,0.37587
0.34710,0.37659
0.35513,0.36584
0.36294,0.40966
0.37049,0.57632
0.37754,0.63591
0.38403,0.65143
0.38985,0.65456
0.39482,0.65485
0.39895,0.67114
0.40216,0.67744
0.40439,0.51181
0.40570,0.47299
0.40611,0.48905
0.40565,0.52588
0.40446,0.54167
0.40264,0.52918
0.40033,0.49755
0.39770,0.46616
0.39492,0.41552
0.39217,0.36260
0.38964,0.30815
0.38752,0.26931
0.38596,0.24531
0.38514,0.23016
0.38521,0.21180
0.38625,0.19825
0.38838,0.17357
0.39164,0.15221
0.39604,0.14230
0.40162,0.14172
0.40829,0.14699
0.41595,0.15983
0.42456,0.17168
0.43389,0.18852
0.44385,0.20529
0.45421,0.25918
0.46471,0.42832
0.47524,0.49608
0.48549,0.56946
0.49521,0.66443
0.50427,0.69924
0.51237,0.70928
0.51936,0.71880
0.52511,0.58836
0.52942,0.57818
0.53223,0.56448
0.53349,0.52994
0.53315,0.51873
0.53125,0.52264
0.52789,0.51924
0.52310,0.49337
0.51707,0.45737
0.50999,0.41667
0.50198,0.35975
0.49336,0.30887
0.48430,0.28401
0.47503,0.26428
0.46587,0.24921
0.45695,0.23867
0.44853,0.22861
0.44087,0.21941
0.43403,0.21558
0.42822,0.21003
0.42354,0.19796
0.42002,0.18934
0.41775,0.18225
0.41670,0.18221
0.41678,0.18973
0.41796,0.20262
0.42011,0.21981
0.42306,0.23674
0.42667,0.25640
0.43074,0.35727
0.43504,0.55421
0.43942,0.69346
0.44363,0.86359
0.44745,0.97503
0.45074,1.07089
0.45331,1.15972
0.45502,1.19314
0.45578,1.03994
0.45550,0.92578
0.45414,0.79759
0.45173,0.71251
0.44830,0.61060
0.44392,0.51016
0.43877,0.40818
0.43291,0.34442
0.42657,0.31189
0.41997,0.25827
0.41326,0.20709
0.40670,0.18738
0.40050,0.18472
0.39485,0.18944
0.38999,0.18937
0.38608,0.19542
0.38324,0.20237
0.38166,0.20916
0.38139,0.21602
0.38249,0.21879
0.38501,0.21964
0.38889,0.22437
0.39407,0.22580
0.40055,0.22098
0.40810,0.21810
0.41660,0.21879
0.42591,0.22043
0.43574,0.34418
0.44596,0.40227
0.45634,0.52765
0.46655,0.61545
0.47651,0.71616
0.48592,0.79096
0.49457,0.83376
0.50238,0.77642
0.50912,0.73588
0.51472,0.63569
0.51914,0.55964
0.52227,0.47181
0.52418,0.39706
0.52492,0.35993
0.52453,0.33016
0.52316,0.31567
0.52097,0.30293
0.51810,0.28177
0.51475,0.26565
0.51114,0.24889
0.50743,0.22695
0.50385,0.20183
0.50058,0.18072
0.49778,0.16896
0.49562,0.16472
0.49422,0.16277
0.49363,0.16263
0.49395,0.16332
0.49516,0.16302
0.49725,0.16803
0.50017,0.17830
0.50381,0.19094
0.50804,0.20803
0.51275,0.22076
0.51772,0.22941
0.52276,0.23975
0.52771,0.40950
0.53232,0.49958
0.53642,0.64025
0.53983,0.77777
0.54235,0.87723
0.54387,0.97226
0.54429,1.04026
0.54350,0.93969
0.54150,0.87073
0.53830,0.78796
0.53389,0.66460
0.52841,0.55773
0.52199,0.45290
0.51473,0.37460
0.50688,0.31427
0.49862,0.29474
0.49014,0.23293
0.48175,0.19682
0.47358,0.19104
0.46593,0.18923
0.45904,0.18464
0.45304,0.18304
0.44814,0.17910
0.44451,0.16943
0.44221,0.16755
0.44137,0.16359
0.44205,0.16408
0.44418,0.16650
0.44777,0.16871
0.45278,0.17215
0.45902,0.17277
0.46641,0.17382
0.47479,0.18026
0.48387,0.24587
0.49357,0.38548
0.50359,0.52407
0.51364,0.66583
0.52362,0.75319
0.53319,0.84718
0.54217,0.89577
0.55042,0.88635
0.55768,0.77938
0.56390,0.69403
0.56897,0.55712
0.57277,0.47624
0.57536,0.38099
0.57675,0.32813
0.57698,0.31639
0.57618,0.28182
0.57449,0.25488
0.57203,0.23810
0.56904,0.22569
0.56570,0.21868
0.56222,0.20895
0.55883,0.19626
0.55573,0.18700
0.55310,0.17824
0.55114,0.17028
0.55000,0.16499
0.54978,0.16124
0.55061,0.15728
0.55250,0.15422
0.55547,0.15079
0.55953,0.15302
0.56458,0.16072
0.57050,0.16920
0.57722,0.17996
0.58451,0.19311
0.59222,0.20322
0.60016,0.21171
0.60803,0.36671
0.61574,0.50843
0.62300,0.67552
0.62957,0.85822
0.63536,0.94110
0.64015,1.00960
0.64381,1.03413
0.64628,0.93751
0.64748,0.84180
0.64740,0.69918
0.64610,0.52510
0.64361,0.43007
0.64006,0.35508
0.63561,0.31023
0.63038,0.27649
0.62461,0.23307
0.61854,0.20353
0.61231,0.19395
0.60622,0.19428
0.60047,0.19567
0.59524,0.19935
0.59078,0.20763
0.58722,0.21085
0.58470,0.20293
0.58336,0.19331
0.58325,0.18066
0.58438,0.17012
0.58679,0.16674
0.59040,0.16797
0.59511,0.17194
0.60085,0.18038
0.60741,0.18625
0.61460,0.18986
0.62226,0.22111
0.63008,0.36623
0.63792,0.48852
0.64550,0.65944
0.65253,0.77498
0.65889,0.84918
0.66434,0.88684
0.66869,0.91990
0.67187,0.83579
0.67373,0.77108
0.67425,0.62100
0.67347,0.50750
0.67138,0.42363
0.66811,0.38219
0.66380,0.33484
0.65856,0.27696
0.65266,0.22421
0.64630,0.19680
0.63968,0.19547
0.63311,0.20154
0.62678,0.21687
0.62092,0.23844
0.61581,0.25466
0.61157,0.26146
0.60836,0.25584
0.60637,0.23768
0.60563,0.21249
0.60618,0.18371
0.60807,0.16572
0.61117,0.16073
0.61543,0.16623
0.62074,0.18075
0.62688,0.20200
0.63368,0.22202
0.64092,0.23739
0.64830,0.23868
0.65564,0.33471
0.66266,0.50106
0.66904,0.67450
0.67463,0.79402
0.67918,0.86939
0.68248,0.92389
0.68442,0.95175
0.68487,0.91476
0.68372,0.77585
0.68102,0.61663
0.67675,0.48962
0.67095,0.42118
0.66381,0.35365
0.65539,0.30687
0.64591,0.25746
0.63564,0.20713
0.62466,0.17439
0.61332,0.15404
0.60188,0.14340
0.59050,0.14478
0.57952,0.16571
0.56908,0.18842
0.55939,0.19943
0.55073,0.20243
0.54312,0.20029
0.53672,0.18676
0.53165,0.17556
0.52786,0.16678
0.52542,0.15999
0.52426,0.16183
0.52428,0.17058
0.52541,0.18487
0.52749,0.19635
0.53033,0.21543
0.53376,0.37243
0.53758,0.54175
0.54153,0.76900
0.54547,0.90673
0.54914,0.99956
0.55235,1.05235
0.55495,1.13764
0.55677,1.09396
0.55768,0.99160
0.55763,0.81204
0.55654,0.67544
0.55440,0.57289
0.55125,0.51943
0.54715,0.43113
0.54217,0.34342
0.53647,0.27987
0.53016,0.22815
0.52341,0.21459
0.51646,0.21299
0.50940,0.21143
0.50249,0.21643
0.49588,0.21615
0.48972,0.21027
0.48422,0.20343
0.47946,0.19462
0.47555,0.17921
0.47261,0.16660
0.47064,0.15883
0.46967,0.15621
0.46971,0.16669
0.47068,0.18221
0.47253,0.20084
0.47516,0.23556
0.47843,0.26865
0.48221,0.28793
0.48635,0.34195
0.49064,0.54728
0.49496,0.71391
0.49911,0.88835
0.50291,0.95708
0.50623,1.00248
0.50894,1.01565
0.51088,1.00392
0.51201,0.80689
0.51224,0.66642
0.51152,0.47987
0.50991,0.40068
0.50739,0.33472
0.50403,0.29391
0.49994,0.26658
0.49523,0.24139
0.49003,0.21033
0.48453,0.19062
0.47884,0.17489
0.47317,0.16868
0.46773,0.17522
0.46262,0.19050
0.45806,0.20503
0.45420,0.21765
0.45114,0.22681
0.44902,0.22739
0.44792,0.22298
0.44788,0.21482
0.44895,0.20657
0.45112,0.19834
0.45431,0.18979
0.45850,0.18047
0.46358,0.17894
0.46937,0.17712
0.47581,0.17827
0.48266,0.30510
0.48974,0.39191
0.49692,0.55942
0.50394,0.69688
0.51064,0.80774
0.51688,0.89402
0.52241,0.92384
0.52719,0.85804
0.53108,0.80770
0.53397,0.68273
0.53587,0.56070
0.53675,0.45609
0.53664,0.37123
0.53563,0.34485
0.53382,0.30710
0.53131,0.27101
0.52829,0.23968
0.52493,0.21497
0.52141,0.20389
0.51795,0.19113
0.51471,0.18217
0.51189,0.18472
0.50968,0.18688
0.50821,0.18759
0.50761,0.19109
0.50801,0.19690
0.50942,0.20309
0.51189,0.20255
0.51543,0.19618
0.51995,0.19306
0.52540,0.19629
0.53166,0.19905
0.53852,0.20068
0.54591,0.20555
0.55356,0.21254
0.56123,0.32426
0.56880,0.43514
0.57597,0.56706
0.58255,0.71719
0.58837,0.79075
0.59319,0.85970
0.59692,0.89629
0.59944,0.83791
0.60061,0.72963
0.60045,0.63281
0.59894,0.49003
0.59610,0.41081
0.59204,0.33633
0.58689,0.28561
0.58075,0.24857
0.57385,0.23492
0.56639,0.20194
0.55855,0.17930
0.55064,0.16623
0.54280,0.15631
0.53530,0.15424
0.52839,0.16347
0.52220,0.16857
0.51694,0.17087
0.51279,0.17408
0.50979,0.17599
0.50809,0.17642
0.50772,0.17357
0.50864,0.17200
0.51087,0.17214
0.51433,0.17472
0.51888,0.17572
0.52443,0.17757
0.53079,0.18355
0.53774,0.24346
0.54516,0.40617
0.55276,0.57857
0.56033,0.76675
0.56771,0.88681
0.57463,0.98828
0.58095,1.03479
0.58652,1.08487
0.59115,0.99430
0.59480,0.87739
0.59741,0.69211
0.59893,0.57792
0.59942,0.47350
0.59892,0.43157
0.59751,0.36062
0.59536,0.29008
0.59260,0.24374
0.58940,0.22818
0.58598,0.22914
0.58252,0.22614
0.57920,0.22108
0.57624,0.21778
0.57381,0.21740
0.57204,0.21291
0.57110,0.20211
0.57105,0.18833
0.57196,0.17523
0.57389,0.16178
0.57677,0.15412
0.58057,0.15267
0.58523,0.15523
0.59059,0.16712
0.59652,0.18335
0.60285,0.20193
0.60934,0.22127
0.61584,0.22428
0.62213,0.38294
0.62794,0.51480
0.63313,0.68635
0.63750,0.82163
0.64087,0.87889
0.64314,0.91402
0.64419,0.93560
0.64395,0.82483
0.64244,0.72102
0.63965,0.56341
0.63564,0.41206
0.63054,0.34333
0.62445,0.28007
0.61753,0.23771
0.61003,0.19976
0.60206,0.16681
0.59390,0.14492
0.58579,0.13218
0.57788,0.12062
0.57046,0.12294
0.56367,0.13404
0.55770,0.14526
0.55277,0.15030
0.54892,0.15261
0.54627,0.15199
0.54490,0.15027
0.54480,0.14524
0.54596,0.14685
0.54834,0.15103
0.55183,0.15235
0.55629,0.15867
0.56162,0.16649
0.56758,0.17333
0.57398,0.25522
0.58063,0.37946
0.58725,0.55358
0.59366,0.69276
0.59966,0.79287
0.60496,0.86171
0.60948,0.89838
0.61302,0.90518
0.61545,0.83765
0.61673,0.72865
0.61679,0.59845
0.61562,0.49567
0.61331,0.41965
0.60992,0.38721
0.60556,0.33830
0.60043,0.27976
0.59467,0.22369
0.58849,0.20136
0.58217,0.19988
0.57583,0.20092
0.56975,0.19817
0.56418,0.19455
0.55925,0.19502
0.55518,0.19847
0.55213,0.19483
0.55019,0.18109
0.54949,0.16359
0.55006,0.14993
0.55189,0.14331
0.55497,0.14558
0.55924,0.15439
0.56455,0.16739
0.57081,0.18736
0.57783,0.21116
0.58535,0.22745
0.59326,0.23469
0.60124,0.33164
0.60904,0.49576
0.61649,0.67210
0.62329,0.80742
0.62925,0.89556
0.63420,0.96785
0.63789,0.99932
0.64027,0.98642
0.64123,0.87645
0.64067,0.73189
0.63864,0.58980
0.63517,0.49778
0.63028,0.41574
0.62415,0.35717
0.61692,0.29916
0.60871,0.21467
0.59982,0.17214
0.59039,0.15121
0.58066,0.13843
0.57094,0.13936
0.56136,0.15229
0.55218,0.17080
0.54366,0.18008
0.53589,0.18323
0.52909,0.18523
0.52338,0.18458
0.51881,0.18059
0.51551,0.17719
0.51345,0.17578
0.51261,0.17813
0.51298,0.17774
0.51444,0.18244
0.51685,0.18779
0.52013,0.19352
0.52405,0.22521
0.52843,0.39032
0.53311,0.55857
0.53784,0.73855
0.54243,0.84351
0.54671,0.92842
0.55046,0.96086
0.55357,1.00801
0.55590,0.92055
0.55734,0.82418
0.55784,0.66262
0.55739,0.55841
0.55597,0.47046
0.55367,0.43452
0.55056,0.38064
0.54674,0.30865
0.54237,0.24801
0.53765,0.21499
0.53268,0.21363
0.52772,0.21670
0.52294,0.22298
0.51852,0.22760
0.51467,0.22975
0.51154,0.22698
0.50926,0.21793
0.50799,0.20374
0.50780,0.18285
0.50873,0.16387
0.51084,0.15452
0.51409,0.15591
0.51839,0.16593
0.52375,0.18233
0.52997,0.20388
0.53690,0.22730
0.54441,0.24758
0.55223,0.25280
0.56021,0.41863
0.56811,0.54337
0.57563,0.72488
0.58266,0.85658
0.58893,0.94554
0.59424,1.00188
0.59849,1.02697
0.60150,0.93554
0.60318,0.87823
0.60354,0.74076
0.60250,0.59366
0.60012,0.49864
0.59651,0.43074
0.59172,0.38701
0.58594,0.34530
0.57936,0.26741
0.57212,0.21827
0.56449,0.20034
0.55670,0.18839
0.54893,0.17659
0.54146,0.17810
0.53447,0.17593
0.52813,0.17137
0.52269,0.16910
0.51820,0.16875
0.51481,0.16640
0.51261,0.16624
0.51160,0.16603
0.51179,0.16759
0.51315,0.17075
0.51558,0.17312
0.51897,0.17697
0.52321,0.18056
0.52808,0.18500
0.53342,0.23407
0.53904,0.36446
0.54468,0.52757
0.55019,0.69679
0.55534,0.81728
0.55992,0.92246
0.56382,0.96657
0.56687,1.00152
0.56896,0.92636
0.57006,0.82766
0.57011,0.66341
0.56914,0.54582
0.56723,0.43619
0.56443,0.39014
0.56088,0.33565
0.55678,0.27196
0.55224,0.22464
0.54751,0.20009
0.54280,0.20186
0.53829,0.20497
0.53423,0.20892
0.53081,0.21634
0.52818,0.22252
0.52655,0.22322
0.52602,0.21800
0.52667,0.20538
0.52859,0.18730
0.53179,0.17289
0.53620,0.16135
0.54184,0.15851
0.54855,0.16516
0.55615,0.18182
0.56457,0.20187
0.57353,0.21983
0.58280,0.22877
0.59222,0.30097
0.60143,0.44210
0.61028,0.59350
0.61852,0.76257
0.62584,0.83684
0.63216,0.90980
0.63726,0.95424
0.64098,0.93248
0.64328,0.84008
0.64407,0.76272
0.64335,0.61003
0.64119,0.53893
0.63764,0.45198
0.63280,0.39618
0.62689,0.37319
0.62001,0.31490
0.61241,0.25001
0.60435,0.21145
0.59594,0.19154
0.58749,0.18505
0.57924,0.18577
0.57131,0.19195
0.56398,0.19392
0.55737,0.18869
0.55159,0.18245
0.54683,0.17801
0.54309,0.17297
0.54042,0.16727
0.53886,0.16737
0.53832,0.16707
0.53876,0.17205
0.54009,0.17730
0.54215,0.18128
0.54479,0.18901
0.54786,0.20536
0.55115,0.24758
0.55447,0.45603
0.55763,0.67676
0.56042,0.85514
0.56269,1.01169
0.56427,1.09490
0.56501,1.16310
0.56484,1.25403
0.56368,1.14895
0.56149,1.01904
0.55831,0.88084
0.55417,0.73590
0.54915,0.65448
0.54342,0.58557
0.53711,0.47526
0.53038,0.37642
0.52351,0.28748
0.51663,0.24267
0.51002,0.23539
0.50392,0.24547
0.49849,0.26479
0.49398,0.28648
0.49057,0.30695
0.48839,0.31924
0.48757,0.31206
0.48823,0.28969
0.49035,0.25435
0.49399,0.21913
0.49909,0.19295
0.50553,0.17542
0.51325,0.17152
0.52206,0.18649
0.53170,0.21195
0.54209,0.23219
0.55286,0.24385
0.56380,0.39580
0.57467,0.51325
0.58513,0.68930
0.59501,0.79853
0.60406,0.87061
0.61198,0.91021
0.61872,0.92799
0.62407,0.83164
0.62795,0.76043
0.63036,0.63553
0.63125,0.52571
0.63067,0.45304
0.62874,0.39537
0.62558,0.36443
0.62134,0.34477
0.61627,0.29789
0.61053,0.25215
0.60439,0.22034
0.59813,0.19841
0.59191,0.19247
0.58601,0.19613
0.58067,0.19766
0.57601,0.19515
0.57226,0.18944
0.56953,0.18478
0.56787,0.17961
0.56740,0.17169
0.56809,0.16049
0.56991,0.15102
0.57282,0.14690
0.57669,0.14552
0.58136,0.14611
0.58672,0.15290
0.59254,0.16469
0.59859,0.17121
0.60473,0.19751
0.61067,0.37841
0.61621,0.57249
0.62118,0.78244
0.62535,0.94181
0.62860,1.02550
0.63083,1.10016
0.63188,1.19498
0.63177,1.13857
0.63050,1.03985
0.62807,0.86712
0.62461,0.70586
0.62025,0.61489
0.61510,0.54789
0.60941,0.43375
0.60339,0.33425
0.59724,0.23504
0.59124,0.19206
0.58561,0.18652
0.58057,0.18865
0.57639,0.20283
0.57322,0.22716
0.57123,0.24350
0.57058,0.26083
0.57134,0.26494
0.57355,0.25182
0.57726,0.22866
0.58238,0.19922
0.58882,0.17180
0.59652,0.15644
0.60523,0.15080
0.61480,0.15874
0.62501,0.18050
0.63553,0.19964
0.64622,0.27154
0.65675,0.41666
0.66679,0.53616
0.67623,0.69349
0.68475,0.75488
0.69215,0.79344
0.69832,0.81317
0.70303,0.79428
0.70628,0.67868
0.70802,0.58812
0.70821,0.43267
0.70695,0.36547
0.70434,0.31966
0.70048,0.29362
0.69558,0.27943
0.68986,0.25622
0.68347,0.23224
0.67672,0.21552
0.66984,0.19450
0.66304,0.17719
0.65662,0.16953
0.65076,0.16266
0.64565,0.16105
0.64153,0.16160
0.63847,0.16507
0.63660,0.17153
0.63601,0.17437
0.63671,0.17374
0.63867,0.17347
0.64192,0.17151
0.64628,0.17374
0.65165,0.17698
0.65793,0.18795
0.66487,0.20995
0.67233,0.22669
0.68007,0.25462
0.68783,0.43414
0.69548,0.63205
0.70277,0.84080
0.70946,1.02422
0.71547,1.10583
0.72060,1.13319
0.72476,1.22150
0.72794,1.17189
0.73005,1.05560
0.73117,0.89732
0.73136,0.71819
0.73071,0.60073
0.72938,0.55688
0.72756,0.44561
0.72543,0.32970
0.72322,0.24089
0.72115,0.18254
0.71943,0.15887
0.71827,0.16108
0.71788,0.17205
0.71839,0.19031
0.71994,0.21114
0.72266,0.22705
0.72653,0.22483
0.73159,0.21750
0.73781,0.20164
0.74502,0.18073
0.75317,0.15963
0.76204,0.14395
0.77137,0.14063
0.78102,0.14573
0.79065,0.15736
0.79997,0.18082
0.80876,0.20666
0.81667,0.24239
0.82349,0.40531
0.82899,0.53048
0.83288,0.64232
0.83509,0.71712
0.83548,0.76337
0.83394,0.79429
0.83051,0.82804
0.82523,0.72903
0.81811,0.61376
0.80939,0.51188
0.79922,0.43261
0.78776,0.36889
0.77537,0.32417
0.76217,0.26271
0.74850,0.21744
0.73471,0.19458
0.72088,0.18744
0.70737,0.19309
0.69440,0.20231
0.68206,0.21176
0.67061,0.22247
0.66004,0.23047
0.65045,0.22911
0.64192,0.22529
0.63430,0.22242
0.62761,0.22742
0.62170,0.24669
0.61641,0.26462
0.61163,0.28218
0.60709,0.30407
0.60262,0.33403
0.59800,0.35796
0.59297,0.39648
0.58738,0.61114
0.58095,0.82118
0.57357,1.05467
0.56510,1.24814
0.55534,1.41465
0.54434,1.55299
0.53196,1.68662
0.51826,1.68492
0.50337,1.62248
0.48723,1.54266
0.47010,1.46800
0.45218,1.36058
0.43458,1.25909
0.41852,1.14718
0.40409,0.98253
0.39138,0.80919
0.38067,0.64822
0.37181,0.50623
0.36492,0.42155
0.36210,0.40307
0.35926,0.38539
0.35644,0.36421
0.12317,3.96081
0.12891,3.43329
0.13449,2.99663
0.13987,2.64478
0.14995,2.01541
0.16035,1.50554
0.17008,1.15202
0.17914,0.89578
0.18730,0.75538
0.19453,0.67291
0.20074,0.61872
0.20579,0.63488
0.20968,0.71465
0.21235,0.80420
0.21375,0.88953
0.21389,0.94494
0.21278,0.96507
0.21039,0.97200
0.20682,0.94036
0.20210,0.86310
0.19624,0.77769
0.18939,0.68921
0.18158,0.61084
0.17290,0.57041
0.16352,0.56280
0.15341,0.56459
0.14275,0.56597
0.13667,0.57018
0.13119,0.57621
0.12556,0.58070


==> data/walking_cot.csv <==
lin_vel_x,ang_vel_yaw,COT_mech,v_avg_actual_m_per_s
2.0,-0.5,nan,nan
2.0,-0.4473684210526316,nan,nan
2.0,-0.39473684210526316,nan,nan
2.0,-0.34210526315789475,nan,nan
2.0,-0.2894736842105263,nan,nan
2.0,-0.2368421052631579,nan,nan
2.0,-0.1842105263157895,nan,nan
2.0,-0.13157894736842107,nan,nan
2.0,-0.07894736842105265,nan,nan
2.0,-0.026315789473684237,nan,nan
2.0,0.02631578947368418,nan,nan
2.0,0.07894736842105265,nan,nan
2.0,0.13157894736842102,nan,nan
2.0,0.18421052631578938,nan,nan
2.0,0.23684210526315785,nan,nan
2.0,0.2894736842105263,nan,nan
2.0,0.3421052631578947,nan,nan
2.0,0.39473684210526305,nan,nan
2.0,0.4473684210526315,nan,nan
2.0,0.5,nan,nan
1.894736842105263,-0.5,nan,nan
1.894736842105263,-0.4473684210526316,nan,nan
1.894736842105263,-0.39473684210526316,nan,nan
1.894736842105263,-0.34210526315789475,0.43056426215329113,1.36416826171875
1.894736842105263,-0.2894736842105263,nan,nan
1.894736842105263,-0.2368421052631579,nan,nan
1.894736842105263,-0.1842105263157895,nan,nan
1.894736842105263,-0.13157894736842107,nan,nan
1.894736842105263,-0.07894736842105265,nan,nan
1.894736842105263,-0.026315789473684237,nan,nan
1.894736842105263,0.02631578947368418,nan,nan
1.894736842105263,0.07894736842105265,nan,nan
1.894736842105263,0.13157894736842102,0.3249812001834782,1.39916826171875
1.894736842105263,0.18421052631578938,nan,nan
1.894736842105263,0.23684210526315785,nan,nan
1.894736842105263,0.2894736842105263,nan,nan
1.894736842105263,0.3421052631578947,nan,nan
1.894736842105263,0.39473684210526305,nan,nan
1.894736842105263,0.4473684210526315,nan,nan
1.894736842105263,0.5,0.36808176610982835,1.45059423828125
1.789473684210526,-0.5,0.3385618874282014,1.4333654296875
1.789473684210526,-0.4473684210526316,0.2992625042408713,1.455222265625
1.789473684210526,-0.39473684210526316,nan,nan
1.789473684210526,-0.34210526315789475,nan,nan
1.789473684210526,-0.2894736842105263,nan,nan
1.789473684210526,-0.2368421052631579,nan,nan
1.789473684210526,-0.1842105263157895,nan,nan
1.789473684210526,-0.13157894736842107,nan,nan
1.789473684210526,-0.07894736842105265,nan,nan
1.789473684210526,-0.026315789473684237,nan,nan
1.789473684210526,0.02631578947368418,0.3469519157074488,1.38551669921875
1.789473684210526,0.07894736842105265,0.3376256178498657,1.450812109375
1.789473684210526,0.13157894736842102,nan,nan
1.789473684210526,0.18421052631578938,0.354571211611817,1.368637109375
1.789473684210526,0.23684210526315785,nan,nan
1.789473684210526,0.2894736842105263,nan,nan
1.789473684210526,0.3421052631578947,nan,nan
1.789473684210526,0.39473684210526305,nan,nan
1.789473684210526,0.4473684210526315,0.34517637637796134,1.33998896484375
1.789473684210526,0.5,nan,nan
1.6842105263157894,-0.5,0.3384581635215513,1.4047900390625
1.6842105263157894,-0.4473684210526316,0.31864353717106875,1.381473828125
1.6842105263157894,-0.39473684210526316,nan,nan
1.6842105263157894,-0.34210526315789475,0.34331498807571786,1.3992853515625
1.6842105263157894,-0.2894736842105263,nan,nan
1.6842105263157894,-0.2368421052631579,nan,nan
1.6842105263157894,-0.1842105263157895,nan,nan
1.6842105263157894,-0.13157894736842107,0.3315508307011219,1.378324609375
1.6842105263157894,-0.07894736842105265,0.34601089191270823,1.3527533203125
1.6842105263157894,-0.026315789473684237,0.3511759174083067,1.3545984375
1.6842105263157894,0.02631578947368418,nan,nan
1.6842105263157894,0.07894736842105265,0.3156024450457195,1.3340630859375
1.6842105263157894,0.13157894736842102,nan,nan
1.6842105263157894,0.18421052631578938,nan,nan
1.6842105263157894,0.23684210526315785,nan,nan
1.6842105263157894,0.2894736842105263,nan,nan
1.6842105263157894,0.3421052631578947,0.3596938609613265,1.37771630859375
1.6842105263157894,0.39473684210526305,nan,nan
1.6842105263157894,0.4473684210526315,0.3041440303362626,1.4289794921875
1.6842105263157894,0.5,nan,nan
1.5789473684210527,-0.5,0.32762513943885746,1.28481953125
1.5789473684210527,-0.4473684210526316,0.4692908554431329,1.01631162109375
1.5789473684210527,-0.39473684210526316,0.33242625821252475,1.24741640625
1.5789473684210527,-0.34210526315789475,nan,nan
1.5789473684210527,-0.2894736842105263,nan,nan
1.5789473684210527,-0.2368421052631579,0.32245865457413503,1.33372529296875
1.5789473684210527,-0.1842105263157895,nan,nan
1.5789473684210527,-0.13157894736842107,0.35835042434980324,1.2369337890625
1.5789473684210527,-0.07894736842105265,0.4067700333866802,1.12760146484375
1.5789473684210527,-0.026315789473684237,0.301359301763744,1.40022255859375
1.5789473684210527,0.02631578947368418,0.36294970649935004,1.2026755859375
1.5789473684210527,0.07894736842105265,0.34929557692860996,1.15223359375
1.5789473684210527,0.13157894736842102,0.319867808843876,1.21035869140625
1.5789473684210527,0.18421052631578938,0.3385628270710917,1.49693349609375
1.5789473684210527,0.23684210526315785,nan,nan
1.5789473684210527,0.2894736842105263,0.37829877464520345,1.118206640625
1.5789473684210527,0.3421052631578947,0.37776475170647184,1.16502646484375
1.5789473684210527,0.39473684210526305,0.3979542502006741,1.09115615234375
1.5789473684210527,0.4473684210526315,0.33366327352325914,1.26272783203125
1.5789473684210527,0.5,0.31570631431629975,1.26457998046875
1.4736842105263157,-0.5,nan,nan
1.4736842105263157,-0.4473684210526316,nan,nan
1.4736842105263157,-0.39473684210526316,0.35029624330968884,1.144791796875
1.4736842105263157,-0.34210526315789475,0.34641394106308177,1.0383390625
1.4736842105263157,-0.2894736842105263,0.29690895315372745,1.226158203125
1.4736842105263157,-0.2368421052631579,0.33006382514571536,1.27863486328125
1.4736842105263157,-0.1842105263157895,0.3538846838867793,1.19735126953125
1.4736842105263157,-0.13157894736842107,0.3426218477948471,1.1273724609375
1.4736842105263157,-0.07894736842105265,0.3425385656072388,1.32443271484375
1.4736842105263157,-0.026315789473684237,0.3730103742972299,0.9806376953125
1.4736842105263157,0.02631578947368418,0.3063146583495407,1.2392357421875
1.4736842105263157,0.07894736842105265,0.33401528183540014,1.25016416015625
1.4736842105263157,0.13157894736842102,0.4182315218821404,1.00394638671875
1.4736842105263157,0.18421052631578938,0.3125447305029918,1.0635296875
1.4736842105263157,0.23684210526315785,nan,nan
1.4736842105263157,0.2894736842105263,0.35505106809207126,1.201093359375
1.4736842105263157,0.3421052631578947,0.29899193094015714,1.23854560546875
1.4736842105263157,0.39473684210526305,0.33142959169289854,1.3459666015625
1.4736842105263157,0.4473684210526315,0.29868800871612206,1.29315732421875
1.4736842105263157,0.5,0.32941284840744817,1.2194021484375
1.3684210526315788,-0.5,0.4274528495080424,0.98573125
1.3684210526315788,-0.4473684210526316,nan,nan
1.3684210526315788,-0.39473684210526316,nan,nan
1.3684210526315788,-0.34210526315789475,0.2885966902216718,1.12463466796875
1.3684210526315788,-0.2894736842105263,0.2865103317658202,1.14654189453125
1.3684210526315788,-0.2368421052631579,0.27719151107329376,1.18003974609375
1.3684210526315788,-0.1842105263157895,0.28540286399530784,1.233548046875
1.3684210526315788,-0.13157894736842107,0.32754962978215313,1.04412119140625
1.3684210526315788,-0.07894736842105265,0.3241276095797203,1.2098603515625
1.3684210526315788,-0.026315789473684237,0.3067319878342229,1.09555048828125
1.3684210526315788,0.02631578947368418,0.3133376178305148,1.1020634765625
1.3684210526315788,0.07894736842105265,0.28667571094870853,1.1417080078125
1.3684210526315788,0.13157894736842102,nan,nan
1.3684210526315788,0.18421052631578938,0.30837487858784524,1.0915833984375
1.3684210526315788,0.23684210526315785,0.34917250109906456,0.95412080078125
1.3684210526315788,0.2894736842105263,0.2954910856664123,1.08013310546875
1.3684210526315788,0.3421052631578947,0.2883370198567805,1.08488818359375
1.3684210526315788,0.39473684210526305,nan,nan
1.3684210526315788,0.4473684210526315,0.341959955209272,1.13515712890625
1.3684210526315788,0.5,0.32853107810325566,1.0323744140625
1.263157894736842,-0.5,0.31208237321630367,0.99071474609375
1.263157894736842,-0.4473684210526316,0.2865295369547906,1.0814060546875
1.263157894736842,-0.39473684210526316,0.2612176121140124,1.08855068359375
1.263157894736842,-0.34210526315789475,0.35966217062212263,0.879938671875
1.263157894736842,-0.2894736842105263,nan,nan
1.263157894736842,-0.2368421052631579,0.28860107930496887,1.01203203125
1.263157894736842,-0.1842105263157895,0.28124599880580087,1.0331400390625
1.263157894736842,-0.13157894736842107,0.27608520784763385,1.1421337890625
1.263157894736842,-0.07894736842105265,0.28094204037123016,1.08289580078125
1.263157894736842,-0.026315789473684237,0.2855514000540435,1.1198322265625
1.263157894736842,0.02631578947368418,0.33831240198418794,1.11078515625
1.263157894736842,0.07894736842105265,0.2967027405121461,1.00475283203125
1.263157894736842,0.13157894736842102,0.2903706709513153,1.11313154296875
1.263157894736842,0.18421052631578938,nan,nan
1.263157894736842,0.23684210526315785,0.2533655197183868,1.11149169921875
1.263157894736842,0.2894736842105263,0.3067668971473172,1.07166513671875
1.263157894736842,0.3421052631578947,0.2764881441291538,1.0610623046875
1.263157894736842,0.39473684210526305,0.2986249068959964,1.11226767578125
1.263157894736842,0.4473684210526315,0.3758969501624675,0.95487236328125
1.263157894736842,0.5,0.312703244289843,0.95613798828125
1.1578947368421053,-0.5,0.33622630458934205,0.809242919921875
1.1578947368421053,-0.4473684210526316,0.29968445250300696,0.85809189453125
1.1578947368421053,-0.39473684210526316,0.29263957628635684,1.04824599609375
1.1578947368421053,-0.34210526315789475,0.2484285308764281,0.979140625
1.1578947368421053,-0.2894736842105263,0.272737412140797,1.13780107421875
1.1578947368421053,-0.2368421052631579,0.28404635096504977,1.0490515625
1.1578947368421053,-0.1842105263157895,0.2659874435223577,1.00597607421875
1.1578947368421053,-0.13157894736842107,0.26228574489634776,1.11262978515625
1.1578947368421053,-0.07894736842105265,0.27975117989813403,1.04128134765625
1.1578947368421053,-0.026315789473684237,nan,nan
1.1578947368421053,0.02631578947368418,0.2902900735695067,1.0133171875
1.1578947368421053,0.07894736842105265,0.2903451541362633,0.9227166015625
1.1578947368421053,0.13157894736842102,0.2799356492418555,1.00496494140625
1.1578947368421053,0.18421052631578938,0.301253908689552,0.97105615234375
1.1578947368421053,0.23684210526315785,0.2725979543105882,1.0094216796875
1.1578947368421053,0.2894736842105263,0.29078479259247647,0.94532109375
1.1578947368421053,0.3421052631578947,0.27051348373001066,0.93553017578125
1.1578947368421053,0.39473684210526305,0.3578236616708126,0.798350927734375
1.1578947368421053,0.4473684210526315,0.2800763353093922,1.0260107421875
1.1578947368421053,0.5,0.37921241875232664,0.84748828125
1.0526315789473684,-0.5,0.2459903034204137,0.96344736328125
1.0526315789473684,-0.4473684210526316,0.2735455410756065,0.99944853515625
1.0526315789473684,-0.39473684210526316,nan,nan
1.0526315789473684,-0.34210526315789475,0.26993641677384705,0.97480654296875
1.0526315789473684,-0.2894736842105263,0.2590797264592615,0.89162783203125
1.0526315789473684,-0.2368421052631579,0.29380499404197513,1.0329158203125
1.0526315789473684,-0.1842105263157895,0.29379266393615355,0.891581640625
1.0526315789473684,-0.13157894736842107,0.2966044980477972,0.8229330078125
1.0526315789473684,-0.07894736842105265,0.2443036629269212,0.94464912109375
1.0526315789473684,-0.026315789473684237,0.25562141564729945,0.90935078125
1.0526315789473684,0.02631578947368418,0.28458363308132684,0.99315068359375
1.0526315789473684,0.07894736842105265,0.2962721165408018,0.87383779296875
1.0526315789473684,0.13157894736842102,0.27297815652615676,0.817692431640625
1.0526315789473684,0.18421052631578938,0.30385164381679597,0.8848533203125
1.0526315789473684,0.23684210526315785,0.277758413067324,0.81673310546875
1.0526315789473684,0.2894736842105263,0.2597998048403617,0.97058759765625
1.0526315789473684,0.3421052631578947,0.30899867334191244,0.79875
1.0526315789473684,0.39473684210526305,0.2383916943550024,0.887511328125
1.0526315789473684,0.4473684210526315,0.2600117071411732,0.8372037109375
1.0526315789473684,0.5,0.29470477861154354,0.76751298828125
0.9473684210526315,-0.5,0.24444794176609588,0.828886328125
0.9473684210526315,-0.4473684210526316,0.24248486445048978,0.8854576171875
0.9473684210526315,-0.39473684210526316,0.3387006773952588,0.68896396484375
0.9473684210526315,-0.34210526315789475,nan,nan
0.9473684210526315,-0.2894736842105263,0.3499535898926022,0.69724931640625
0.9473684210526315,-0.2368421052631579,0.25396939415770486,0.87337236328125
0.9473684210526315,-0.1842105263157895,0.3352909447548507,0.717075146484375
0.9473684210526315,-0.13157894736842107,0.3172549105605654,0.733786669921875
0.9473684210526315,-0.07894736842105265,0.24282388128168436,0.838771484375
0.9473684210526315,-0.026315789473684237,0.2818793779867875,0.83795576171875
0.9473684210526315,0.02631578947368418,0.2620659452527002,0.85659697265625
0.9473684210526315,0.07894736842105265,0.2678146972862157,0.798082421875
0.9473684210526315,0.13157894736842102,0.2879019432593688,0.84745185546875
0.9473684210526315,0.18421052631578938,0.28227599134102715,0.774272607421875
0.9473684210526315,0.23684210526315785,0.2707087219481956,0.814620947265625
0.9473684210526315,0.2894736842105263,0.26234729353389624,0.84671787109375
0.9473684210526315,0.3421052631578947,0.27994851884298466,0.819126611328125
0.9473684210526315,0.39473684210526305,0.23405712295934936,0.8399716796875
0.9473684210526315,0.4473684210526315,0.28025303076569213,0.85884267578125
0.9473684210526315,0.5,0.24734595282848085,0.756210986328125
0.8421052631578947,-0.5,0.2350995312475358,0.754396923828125
0.8421052631578947,-0.4473684210526316,0.26628368569071004,0.755989453125
0.8421052631578947,-0.39473684210526316,0.259232922032581,0.725665087890625
0.8421052631578947,-0.34210526315789475,0.24971938994613513,0.761689111328125
0.8421052631578947,-0.2894736842105263,0.24403409496265466,0.754986767578125
0.8421052631578947,-0.2368421052631579,0.26203461009646345,0.676821142578125
0.8421052631578947,-0.1842105263157895,0.23819285258603717,0.805559716796875
0.8421052631578947,-0.13157894736842107,nan,nan
0.8421052631578947,-0.07894736842105265,0.2460910928659825,0.787537890625
0.8421052631578947,-0.026315789473684237,0.23762982428746507,0.771049658203125
0.8421052631578947,0.02631578947368418,0.24384827119399827,0.7600765625
0.8421052631578947,0.07894736842105265,0.26687886192442306,0.73907724609375
0.8421052631578947,0.13157894736842102,0.2732667242817329,0.76720185546875
0.8421052631578947,0.18421052631578938,0.2945251613982589,0.702275927734375
0.8421052631578947,0.23684210526315785,0.2756462165305416,0.753352685546875
0.8421052631578947,0.2894736842105263,0.25638626122086017,0.813862451171875
0.8421052631578947,0.3421052631578947,0.3444827477821038,0.650075732421875
0.8421052631578947,0.39473684210526305,0.28230837139324494,0.76543916015625
0.8421052631578947,0.4473684210526315,0.37762969144148234,0.62677509765625
0.8421052631578947,0.5,0.2854974872987296,0.74545087890625
0.7368421052631579,-0.5,0.26505014177906394,0.660213623046875
0.7368421052631579,-0.4473684210526316,0.28673104871818517,0.61058173828125
0.7368421052631579,-0.39473684210526316,0.23110695437704326,0.66130810546875
0.7368421052631579,-0.34210526315789475,0.3231509404876005,0.570114013671875
0.7368421052631579,-0.2894736842105263,0.25036550689467707,0.68961708984375
0.7368421052631579,-0.2368421052631579,0.23054968113262464,0.700431298828125
0.7368421052631579,-0.1842105263157895,0.24116461301532047,0.669607666015625
0.7368421052631579,-0.13157894736842107,0.2207358815482271,0.673783740234375
0.7368421052631579,-0.07894736842105265,0.35963919621421486,0.52530234375
0.7368421052631579,-0.026315789473684237,0.2523773239598512,0.62239921875
0.7368421052631579,0.02631578947368418,0.23355832748355762,0.6545189453125
0.7368421052631579,0.07894736842105265,0.23933675515380654,0.718160986328125
0.7368421052631579,0.13157894736842102,0.23249632676725915,0.66368232421875
0.7368421052631579,0.18421052631578938,0.26188451012671055,0.721813916015625
0.7368421052631579,0.23684210526315785,0.2713038081374363,0.643764013671875
0.7368421052631579,0.2894736842105263,0.2627326075940963,0.631563916015625
0.7368421052631579,0.3421052631578947,0.2499365088419416,0.6698171875
0.7368421052631579,0.39473684210526305,0.30417641156497055,0.670667333984375
0.7368421052631579,0.4473684210526315,nan,nan
0.7368421052631579,0.5,0.26557704269144955,0.65619404296875
0.631578947368421,-0.5,0.28247492705999877,0.595168310546875
0.631578947368421,-0.4473684210526316,0.2689726982005778,0.593917724609375
0.631578947368421,-0.39473684210526316,0.2411875234307184,0.606092236328125
0.631578947368421,-0.34210526315789475,0.23443331203533796,0.58167744140625
0.631578947368421,-0.2894736842105263,0.22685411758286192,0.575221533203125
0.631578947368421,-0.2368421052631579,0.2845594895159303,0.595647705078125
0.631578947368421,-0.1842105263157895,0.22999907112906282,0.5895498046875
0.631578947368421,-0.13157894736842107,0.23184761140071652,0.577212548828125
0.631578947368421,-0.07894736842105265,0.23078154923457825,0.593068359375
0.631578947368421,-0.026315789473684237,0.27460452663233914,0.537071728515625
0.631578947368421,0.02631578947368418,0.3041071338875988,0.461507373046875
0.631578947368421,0.07894736842105265,0.2766747630875055,0.569371923828125
0.631578947368421,0.13157894736842102,0.26305151927825615,0.56315849609375
0.631578947368421,0.18421052631578938,0.26376250728042516,0.589377978515625
0.631578947368421,0.23684210526315785,0.3131661948962717,0.479097509765625
0.631578947368421,0.2894736842105263,0.2785097707273887,0.54962607421875
0.631578947368421,0.3421052631578947,0.2725757131425478,0.56367744140625
0.631578947368421,0.39473684210526305,0.26090110199002203,0.559198095703125
0.631578947368421,0.4473684210526315,0.34380016854709233,0.5026390625
0.631578947368421,0.5,0.31278138883387085,0.603363818359375
0.5263157894736842,-0.5,0.26262118231985127,0.448327490234375
0.5263157894736842,-0.4473684210526316,0.25354104026572727,0.531340087890625
0.5263157894736842,-0.39473684210526316,0.23982115315438315,0.502961279296875
0.5263157894736842,-0.34210526315789475,0.28414640118290496,0.534893115234375
0.5263157894736842,-0.2894736842105263,0.3882346124858754,0.383315576171875
0.5263157894736842,-0.2368421052631579,0.24265444426049562,0.509068994140625
0.5263157894736842,-0.1842105263157895,0.2648913745343665,0.562689794921875
0.5263157894736842,-0.13157894736842107,0.2650847178964329,0.53230380859375
0.5263157894736842,-0.07894736842105265,0.2697857608988239,0.540739404296875
0.5263157894736842,-0.026315789473684237,0.2884935498172546,0.496660009765625
0.5263157894736842,0.02631578947368418,0.35610672178721653,0.41712080078125
0.5263157894736842,0.07894736842105265,0.29152052709828274,0.428100048828125
0.5263157894736842,0.13157894736842102,0.2633718953002511,0.496254150390625
0.5263157894736842,0.18421052631578938,0.2556439662996545,0.503267919921875
0.5263157894736842,0.23684210526315785,0.3366748331485002,0.41446279296875
0.5263157894736842,0.2894736842105263,0.3157818549949915,0.52813505859375
0.5263157894736842,0.3421052631578947,0.25701156931207236,0.464378515625
0.5263157894736842,0.39473684210526305,0.27499418865671094,0.4854423828125
0.5263157894736842,0.4473684210526315,0.2792315944123936,0.4765294921875
0.5263157894736842,0.5,0.2905229853192951,0.484648974609375
0.42105263157894735,-0.5,0.30650011205172967,0.46031826171875
0.42105263157894735,-0.4473684210526316,0.26799699866641985,0.4024106201171875
0.42105263157894735,-0.39473684210526316,0.28799617108480746,0.434591259765625
0.42105263157894735,-0.34210526315789475,0.2551539607859274,0.42850849609375
0.42105263157894735,-0.2894736842105263,0.2840896826132661,0.433449072265625
0.42105263157894735,-0.2368421052631579,0.28661778719216047,0.3969563232421875
0.42105263157894735,-0.1842105263157895,0.3513773874498941,0.3581616943359375
0.42105263157894735,-0.13157894736842107,0.2608462503087043,0.47075810546875
0.42105263157894735,-0.07894736842105265,0.24107093543061978,0.4109142578125
0.42105263157894735,-0.026315789473684237,0.2635968613826323,0.402662353515625
0.42105263157894735,0.02631578947368418,0.2861503110858995,0.377112353515625
0.42105263157894735,0.07894736842105265,0.29227824415183407,0.441952587890625
0.42105263157894735,0.13157894736842102,0.33793048907632267,0.363524072265625
0.42105263157894735,0.18421052631578938,0.40230149242278684,0.3240398193359375
0.42105263157894735,0.23684210526315785,0.29651246281241467,0.3749531494140625
0.42105263157894735,0.2894736842105263,nan,nan
0.42105263157894735,0.3421052631578947,0.40704487983832777,0.3843796142578125
0.42105263157894735,0.39473684210526305,0.3093458106063602,0.3623030029296875
0.42105263157894735,0.4473684210526315,0.28411425641704563,0.4131091796875
0.42105263157894735,0.5,0.32299132270844083,0.427811962890625
0.3157894736842105,-0.5,0.29099271717979913,0.363708740234375
0.3157894736842105,-0.4473684210526316,0.3205480369624352,0.339559375
0.3157894736842105,-0.39473684210526316,0.29775376976861195,0.3300133544921875
0.3157894736842105,-0.34210526315789475,0.29316496283702104,0.329808740234375
0.3157894736842105,-0.2894736842105263,0.391734590142745,0.3152072265625
0.3157894736842105,-0.2368421052631579,0.38254816791410773,0.3388614501953125
0.3157894736842105,-0.1842105263157895,0.2873210697773135,0.3918259765625
0.3157894736842105,-0.13157894736842107,0.3286720362229101,0.3304320556640625
0.3157894736842105,-0.07894736842105265,0.27938889437897785,0.31315625
0.3157894736842105,-0.026315789473684237,0.2967470131574485,0.353308642578125
0.3157894736842105,0.02631578947368418,0.3707477463153545,0.326198388671875
0.3157894736842105,0.07894736842105265,0.323459887272334,0.2988379150390625
0.3157894736842105,0.13157894736842102,0.28678470419159524,0.32914453125
0.3157894736842105,0.18421052631578938,0.3396017925843136,0.362115771484375
0.3157894736842105,0.23684210526315785,0.4172433571687296,0.335211962890625
0.3157894736842105,0.2894736842105263,0.3402661644278892,0.3057320068359375
0.3157894736842105,0.3421052631578947,0.3695249568401457,0.3276561767578125
0.3157894736842105,0.39473684210526305,0.32785795583331057,0.328887255859375
0.3157894736842105,0.4473684210526315,0.3319029041037366,0.3558818603515625
0.3157894736842105,0.5,0.32882154116037043,0.329939501953125
0.21052631578947367,-0.5,0.36212313309606614,0.316407568359375
0.21052631578947367,-0.4473684210526316,0.3471445091094994,0.3099177734375
0.21052631578947367,-0.39473684210526316,0.36529934933363306,0.294281298828125
0.21052631578947367,-0.34210526315789475,0.5314797073486754,0.22434501953125
0.21052631578947367,-0.2894736842105263,0.3849371876113233,0.257711572265625
0.21052631578947367,-0.2368421052631579,0.38030664877095927,0.2476670166015625
0.21052631578947367,-0.1842105263157895,0.368012719074709,0.2742245361328125
0.21052631578947367,-0.13157894736842107,0.5589614974141175,0.24103173828125
0.21052631578947367,-0.07894736842105265,0.3953658830686977,0.260052880859375
0.21052631578947367,-0.026315789473684237,0.4000910950354237,0.2206760009765625
0.21052631578947367,0.02631578947368418,0.3952809641073226,0.2283255126953125
0.21052631578947367,0.07894736842105265,0.32649595179205604,0.316729638671875
0.21052631578947367,0.13157894736842102,0.3685227929032169,0.241704052734375
0.21052631578947367,0.18421052631578938,0.3817103450637135,0.2719475830078125
0.21052631578947367,0.23684210526315785,0.3852418671765606,0.3204670654296875
0.21052631578947367,0.2894736842105263,0.41039580880958676,0.2352743896484375
0.21052631578947367,0.3421052631578947,0.4599908434211925,0.23281943359375
0.21052631578947367,0.39473684210526305,0.5436626300848902,0.256207958984375
0.21052631578947367,0.4473684210526315,0.3744710991773389,0.255654443359375
0.21052631578947367,0.5,0.5078606442781916,0.2429890625
0.10526315789473684,-0.5,0.47651559071961386,0.2199532470703125
0.10526315789473684,-0.4473684210526316,0.4033384645967689,0.223398388671875
0.10526315789473684,-0.39473684210526316,0.49388711067990276,0.18339359130859376
0.10526315789473684,-0.34210526315789475,0.41721335791439723,0.2198945556640625
0.10526315789473684,-0.2894736842105263,0.4067280631351458,0.24607421875
0.10526315789473684,-0.2368421052631579,0.5076970287319171,0.19985321044921875
0.10526315789473684,-0.1842105263157895,0.5640340713812081,0.2001889892578125
0.10526315789473684,-0.13157894736842107,0.7063992408538992,0.2070242431640625
0.10526315789473684,-0.07894736842105265,0.6257965105043282,0.175945556640625
0.10526315789473684,-0.026315789473684237,0.39424380283076216,0.2808461669921875
0.10526315789473684,0.02631578947368418,0.6230942995272921,0.194173779296875
0.10526315789473684,0.07894736842105265,0.46644606353524876,0.206052099609375
0.10526315789473684,0.13157894736842102,0.6952646079379351,0.17966846923828125
0.10526315789473684,0.18421052631578938,0.48345484048632764,0.2334802490234375
0.10526315789473684,0.23684210526315785,0.4979515283852628,0.1982375732421875
0.10526315789473684,0.2894736842105263,0.496386650101608,0.20315157470703124
0.10526315789473684,0.3421052631578947,0.5455327057721024,0.20113643798828126
0.10526315789473684,0.39473684210526305,0.8275995836278035,0.1996913818359375
0.10526315789473684,0.4473684210526315,0.46644282805044696,0.1915957275390625
0.10526315789473684,0.5,0.5924404875401562,0.187964208984375
0.0,-0.5,0.6202319405293093,0.2032439453125
0.0,-0.4473684210526316,0.49080613267102013,0.19286951904296876
0.0,-0.39473684210526316,0.5710761128908971,0.1842962890625
0.0,-0.34210526315789475,0.4816802066600726,0.18779794921875
0.0,-0.2894736842105263,0.4518285074590747,0.20342794189453126
0.0,-0.2368421052631579,0.6805853852529266,0.18073306884765625
0.0,-0.1842105263157895,0.47479498356708,0.1848192138671875
0.0,-0.13157894736842107,0.542273426999981,0.17144136962890624
0.0,-0.07894736842105265,0.4776756358975559,0.1957269287109375
0.0,-0.026315789473684237,0.4921378248846812,0.18439315185546876
0.0,0.02631578947368418,0.6300615350805019,0.19149173583984375
0.0,0.07894736842105265,0.47408816461791703,0.20226414794921874
0.0,0.13157894736842102,0.7047871836890299,0.1825070068359375
0.0,0.18421052631578938,0.6082509856389607,0.179815478515625
0.0,0.23684210526315785,0.7201899433815149,0.200636279296875
0.0,0.2894736842105263,0.7608864704240739,0.19297274169921874
0.0,0.3421052631578947,0.5590406257817334,0.18444510498046876
0.0,0.39473684210526305,0.4934073205425233,0.17663302001953124
0.0,0.4473684210526315,0.5359248019965903,0.16901922607421874
0.0,0.5,0.5363289143829751,0.1945791015625


==> data/walking_cot_new.csv <==
lin_vel_x,ang_vel_yaw,COT_mech
1.9500000000000002,-0.475,nan
1.9500000000000002,-0.42500000000000004,nan
1.9500000000000002,-0.375,nan
1.9500000000000002,-0.32499999999999996,nan
1.9500000000000002,-0.275,nan
1.9500000000000002,-0.22499999999999998,nan
1.9500000000000002,-0.17499999999999996,nan
1.9500000000000002,-0.12499999999999997,nan
1.9500000000000002,-0.07499999999999998,nan
1.9500000000000002,-0.024999999999999994,nan
1.9500000000000002,0.025000000000000022,nan
1.9500000000000002,0.07500000000000007,nan
1.9500000000000002,0.12500000000000006,nan
1.9500000000000002,0.17500000000000004,nan
1.9500000000000002,0.22500000000000003,nan
1.9500000000000002,0.275,nan
1.9500000000000002,0.32500000000000007,nan
1.9500000000000002,0.37500000000000006,nan
1.9500000000000002,0.42500000000000004,nan
1.9500000000000002,0.47500000000000003,nan

1.85,-0.475,nan
1.85,-0.42500000000000004,nan
1.85,-0.375,nan
1.85,-0.32499999999999996,nan
1.85,-0.275,nan
1.85,-0.22499999999999998,nan
1.85,-0.17499999999999996,nan
1.85,-0.12499999999999997,nan
1.85,-0.07499999999999998,nan
1.85,-0.024999999999999994,nan
1.85,0.025000000000000022,nan
1.85,0.07500000000000007,nan
1.85,0.12500000000000006,nan
1.85,0.17500000000000004,nan
1.85,0.22500000000000003,nan
1.85,0.275,nan
1.85,0.32500000000000007,nan
1.85,0.37500000000000006,nan
1.85,0.42500000000000004,nan
1.85,0.47500000000000003,nan

1.75,-0.475,nan
1.75,-0.42500000000000004,nan
1.75,-0.375,nan
1.75,-0.32499999999999996,nan
1.75,-0.275,nan
1.75,-0.22499999999999998,nan
1.75,-0.17499999999999996,nan
1.75,-0.12499999999999997,nan
1.75,-0.07499999999999998,nan
1.75,-0.024999999999999994,nan
1.75,0.025000000000000022,nan
1.75,0.07500000000000007,nan
1.75,0.12500000000000006,nan
1.75,0.17500000000000004,nan
1.75,0.22500000000000003,nan
1.75,0.275,nan
1.75,0.32500000000000007,nan
1.75,0.37500000000000006,nan
1.75,0.42500000000000004,nan
1.75,0.47500000000000003,nan

1.6500000000000001,-0.475,nan
1.6500000000000001,-0.42500000000000004,nan
1.6500000000000001,-0.375,nan
1.6500000000000001,-0.32499999999999996,nan
1.6500000000000001,-0.275,nan
1.6500000000000001,-0.22499999999999998,nan
1.6500000000000001,-0.17499999999999996,nan
1.6500000000000001,-0.12499999999999997,nan
1.6500000000000001,-0.07499999999999998,nan
1.6500000000000001,-0.024999999999999994,nan
1.6500000000000001,0.025000000000000022,nan
1.6500000000000001,0.07500000000000007,nan
1.6500000000000001,0.12500000000000006,nan
1.6500000000000001,0.17500000000000004,nan
1.6500000000000001,0.22500000000000003,0.5853557104504354
1.6500000000000001,0.275,0.6006146537777985
1.6500000000000001,0.32500000000000007,0.6958785213550054
1.6500000000000001,0.37500000000000006,nan
1.6500000000000001,0.42500000000000004,0.6929323923728364
1.6500000000000001,0.47500000000000003,nan

1.55,-0.475,nan
1.55,-0.42500000000000004,nan
1.55,-0.375,nan
1.55,-0.32499999999999996,nan
1.55,-0.275,0.5895720633201502
1.55,-0.22499999999999998,0.5457919835217567
1.55,-0.17499999999999996,0.5250725411996522
1.55,-0.12499999999999997,0.5867886312142165
1.55,-0.07499999999999998,0.5969129491227629
1.55,-0.024999999999999994,nan
1.55,0.025000000000000022,0.6342444215107748
1.55,0.07500000000000007,0.6665712619863818
1.55,0.12500000000000006,0.6442328992928756
1.55,0.17500000000000004,0.5869019531689998
1.55,0.22500000000000003,0.6880432497819254
1.55,0.275,0.7043417934424298
1.55,0.32500000000000007,0.6119292869541318
1.55,0.37500000000000006,0.6222233831704118
1.55,0.42500000000000004,0.6617522243678153
1.55,0.47500000000000003,0.7042497759422341

1.4500000000000002,-0.475,nan
1.4500000000000002,-0.42500000000000004,0.6918410869261908
1.4500000000000002,-0.375,0.6247325990693428
1.4500000000000002,-0.32499999999999996,0.614492591091959
1.4500000000000002,-0.275,0.62724850106484
1.4500000000000002,-0.22499999999999998,0.6202038770488032
1.4500000000000002,-0.17499999999999996,0.61374234784969
1.4500000000000002,-0.12499999999999997,0.6421842550898132
1.4500000000000002,-0.07499999999999998,0.6241094115980762
1.4500000000000002,-0.024999999999999994,0.6398555100700721
1.4500000000000002,0.025000000000000022,0.6350926594300854
1.4500000000000002,0.07500000000000007,0.6504841125879601
1.4500000000000002,0.12500000000000006,0.6283514378444837
1.4500000000000002,0.17500000000000004,0.6502844248411531
1.4500000000000002,0.22500000000000003,0.6374483126924775
1.4500000000000002,0.275,0.661602936101628
1.4500000000000002,0.32500000000000007,0.6784654287230445
1.4500000000000002,0.37500000000000006,0.6675770026491312
1.4500000000000002,0.42500000000000004,0.6562423580003995
1.4500000000000002,0.47500000000000003,0.6902995159748132

1.35,-0.475,0.7103383091781577
1.35,-0.42500000000000004,0.6632800410213738
1.35,-0.375,0.6580629530080235
1.35,-0.32499999999999996,0.6372166955995391
1.35,-0.275,0.6246874116321088
1.35,-0.22499999999999998,0.6288483248462097
1.35,-0.17499999999999996,0.6210000272524276
1.35,-0.12499999999999997,0.6244816111719421
1.35,-0.07499999999999998,0.6445265258378015
1.35,-0.024999999999999994,0.6468597904809356
1.35,0.025000000000000022,0.6519701917441942
1.35,0.07500000000000007,0.6528010458858561
1.35,0.12500000000000006,0.6398111960655841
1.35,0.17500000000000004,0.6433622155624649
1.35,0.22500000000000003,0.6481213640250101
1.35,0.275,0.6584823225365711
1.35,0.32500000000000007,0.6417695261585371
1.35,0.37500000000000006,0.6392976806382695
1.35,0.42500000000000004,0.6693746292811996
1.35,0.47500000000000003,0.691939747609166

1.25,-0.475,0.7422710355407953
1.25,-0.42500000000000004,0.6353432060343884
1.25,-0.375,0.6593660161443773
1.25,-0.32499999999999996,0.6426011052007935
1.25,-0.275,0.6429558199612895
1.25,-0.22499999999999998,0.6265766170808729
1.25,-0.17499999999999996,0.6400475734277579
1.25,-0.12499999999999997,0.6280881267887439
1.25,-0.07499999999999998,0.6244466801280929
1.25,-0.024999999999999994,0.6385105187682458
1.25,0.025000000000000022,0.6301044606242521
1.25,0.07500000000000007,0.6547449011993923
1.25,0.12500000000000006,0.6471542799087853
1.25,0.17500000000000004,0.6388959397978745
1.25,0.22500000000000003,0.6440727177440132
1.25,0.275,0.6315253412051038
1.25,0.32500000000000007,0.6451431209181085
1.25,0.37500000000000006,0.6473950156139341
1.25,0.42500000000000004,0.6239196207537774
1.25,0.47500000000000003,0.6991296102608624

1.1500000000000001,-0.475,0.8891516764475637
1.1500000000000001,-0.42500000000000004,0.6752478340575803
1.1500000000000001,-0.375,0.6374312418166108
1.1500000000000001,-0.32499999999999996,0.664783756512459
1.1500000000000001,-0.275,0.6232921922093738
1.1500000000000001,-0.22499999999999998,0.6570828538309377
1.1500000000000001,-0.17499999999999996,0.5898220982359059
1.1500000000000001,-0.12499999999999997,0.6316303512115559
1.1500000000000001,-0.07499999999999998,0.6322529506924081
1.1500000000000001,-0.024999999999999994,0.6380228304770685
1.1500000000000001,0.025000000000000022,0.6395931366444323
1.1500000000000001,0.07500000000000007,0.6510297932311588
1.1500000000000001,0.12500000000000006,0.6505822416464613
1.1500000000000001,0.17500000000000004,0.6217635934710762
1.1500000000000001,0.22500000000000003,0.6246052842696894
1.1500000000000001,0.275,0.6305594921461634
1.1500000000000001,0.32500000000000007,0.5975320141961
1.1500000000000001,0.37500000000000006,0.6390822154837326
1.1500000000000001,0.42500000000000004,0.718096370646833
1.1500000000000001,0.47500000000000003,0.6663587945050886

1.05,-0.475,0.7339871407730397
1.05,-0.42500000000000004,0.6924151249144574
1.05,-0.375,0.711081529333887
1.05,-0.32499999999999996,0.6240453250231942
1.05,-0.275,0.6395072904027345
1.05,-0.22499999999999998,0.6158293130730926
1.05,-0.17499999999999996,0.6381110305715622
1.05,-0.12499999999999997,0.6221315734728416
1.05,-0.07499999999999998,0.6022721292056076
1.05,-0.024999999999999994,0.6557810321592444
1.05,0.025000000000000022,0.6080306330177767
1.05,0.07500000000000007,0.6266999751971428
1.05,0.12500000000000006,0.6468537025861762
1.05,0.17500000000000004,0.6189400535134397
1.05,0.22500000000000003,0.6368370557182138
1.05,0.275,0.6226857006377027
1.05,0.32500000000000007,0.5854438746376954
1.05,0.37500000000000006,0.5898233297203188
1.05,0.42500000000000004,0.6291804665804513
1.05,0.47500000000000003,0.5948818563003188

0.95,-0.475,0.7026086344940468
0.95,-0.42500000000000004,0.6422060700112303
0.95,-0.375,0.6220583518961622
0.95,-0.32499999999999996,0.6149665604028692
0.95,-0.275,0.618884141236102
0.95,-0.22499999999999998,0.6165939464422806
0.95,-0.17499999999999996,0.6260847696421896
0.95,-0.12499999999999997,0.6302520316721338
0.95,-0.07499999999999998,0.605752863424208
0.95,-0.024999999999999994,0.594197097347041
0.95,0.025000000000000022,0.5895848540394648
0.95,0.07500000000000007,0.6042924418428104
0.95,0.12500000000000006,0.5965295212409506
0.95,0.17500000000000004,0.6221400320475442
0.95,0.22500000000000003,0.6189555901631373
0.95,0.275,0.6273639657556974
0.95,0.32500000000000007,0.5997295395892285
0.95,0.37500000000000006,0.5764971731603622
0.95,0.42500000000000004,0.5646309460493315
0.95,0.47500000000000003,0.586704393376147

0.8500000000000001,-0.475,nan
0.8500000000000001,-0.42500000000000004,0.48580546856915885
0.8500000000000001,-0.375,0.5540457297249016
0.8500000000000001,-0.32499999999999996,0.5478423362803775
0.8500000000000001,-0.275,0.5517700673383409
0.8500000000000001,-0.22499999999999998,0.5585077953077556
0.8500000000000001,-0.17499999999999996,0.5967060001782721
0.8500000000000001,-0.12499999999999997,0.5704179091503332
0.8500000000000001,-0.07499999999999998,0.5620146334181475
0.8500000000000001,-0.024999999999999994,0.5681656492447615
0.8500000000000001,0.025000000000000022,0.5672326073493749
0.8500000000000001,0.07500000000000007,0.5927485425657772
0.8500000000000001,0.12500000000000006,0.5917974023034953
0.8500000000000001,0.17500000000000004,0.5844895896906126
0.8500000000000001,0.22500000000000003,0.5685216849218796
0.8500000000000001,0.275,0.5746222722498184
0.8500000000000001,0.32500000000000007,0.5918854547751218
0.8500000000000001,0.37500000000000006,0.5746447845975095
0.8500000000000001,0.42500000000000004,0.579891751533786
0.8500000000000001,0.47500000000000003,0.5619571027572979

0.75,-0.475,nan
0.75,-0.42500000000000004,0.7523000143910656
0.75,-0.375,0.5412704619842618
0.75,-0.32499999999999996,0.541797647623927
0.75,-0.275,0.5644593872749462
0.75,-0.22499999999999998,0.5729085490778332
0.75,-0.17499999999999996,0.5432216810803705
0.75,-0.12499999999999997,0.5518943368405488
0.75,-0.07499999999999998,0.5900171246797528
0.75,-0.024999999999999994,0.5669906185402797
0.75,0.025000000000000022,0.5746810371458837
0.75,0.07500000000000007,0.5614571064669612
0.75,0.12500000000000006,0.543654786870513
0.75,0.17500000000000004,0.5628473668794476
0.75,0.22500000000000003,0.5706392399102833
0.75,0.275,0.5839384215697156
0.75,0.32500000000000007,0.5634621482659098
0.75,0.37500000000000006,0.5603458026298462
0.75,0.42500000000000004,0.553936725159777
0.75,0.47500000000000003,0.6435818271874677

0.6500000000000001,-0.475,nan
0.6500000000000001,-0.42500000000000004,0.5717922763841121
0.6500000000000001,-0.375,0.5732248526753599
0.6500000000000001,-0.32499999999999996,0.5880899965093855
0.6500000000000001,-0.275,0.5605077872076748
0.6500000000000001,-0.22499999999999998,0.596654837415475
0.6500000000000001,-0.17499999999999996,0.5657416119755183
0.6500000000000001,-0.12499999999999997,0.5619928859104071
0.6500000000000001,-0.07499999999999998,0.5710450756822372
0.6500000000000001,-0.024999999999999994,0.555549389354782
0.6500000000000001,0.025000000000000022,0.5654668266513971
0.6500000000000001,0.07500000000000007,0.5865269533333789
0.6500000000000001,0.12500000000000006,0.5557660663506375
0.6500000000000001,0.17500000000000004,0.5755507296051179
0.6500000000000001,0.22500000000000003,0.5891456268714469
0.6500000000000001,0.275,0.5959496746064505
0.6500000000000001,0.32500000000000007,0.570584075552797
0.6500000000000001,0.37500000000000006,0.576908739025323
0.6500000000000001,0.42500000000000004,0.5986996860386845
0.6500000000000001,0.47500000000000003,0.5820737029206368

0.55,-0.475,nan
0.55,-0.42500000000000004,nan
0.55,-0.375,0.5697902550965424
0.55,-0.32499999999999996,0.6003157975422059
0.55,-0.275,0.5907926488999438
0.55,-0.22499999999999998,0.5939889564310541
0.55,-0.17499999999999996,0.6169291052230879
0.55,-0.12499999999999997,0.5927751439382544
0.55,-0.07499999999999998,0.6041007976118798
0.55,-0.024999999999999994,0.6068100575692565
0.55,0.025000000000000022,0.5916841618618939
0.55,0.07500000000000007,0.6011761480468861
0.55,0.12500000000000006,0.6040033957167007
0.55,0.17500000000000004,0.59733631917781
0.55,0.22500000000000003,0.5999750825982006
0.55,0.275,0.6068929339966345
0.55,0.32500000000000007,0.5888052992930173
0.55,0.37500000000000006,0.6032422588164468
0.55,0.42500000000000004,0.6140407222703291
0.55,0.47500000000000003,0.6147427561481701

0.45,-0.475,nan
0.45,-0.42500000000000004,0.6216521961425036
0.45,-0.375,0.6687301493950716
0.45,-0.32499999999999996,0.6710383603630347
0.45,-0.275,0.648858807384141
0.45,-0.22499999999999998,0.6542563543837777
0.45,-0.17499999999999996,0.6560303792853244
0.45,-0.12499999999999997,0.6616852501364776
0.45,-0.07499999999999998,0.6620626407515906
0.45,-0.024999999999999994,0.628281067836
0.45,0.025000000000000022,0.6364827418439345
0.45,0.07500000000000007,0.659058560791168
0.45,0.12500000000000006,0.657130280555317
0.45,0.17500000000000004,0.6512554382637742
0.45,0.22500000000000003,0.6737103035184567
0.45,0.275,0.6766922525901466
0.45,0.32500000000000007,0.6605826136076716
0.45,0.37500000000000006,0.6792344268702092
0.45,0.42500000000000004,0.6473487995873017
0.45,0.47500000000000003,0.6831891187914608

0.35000000000000003,-0.475,nan
0.35000000000000003,-0.42500000000000004,0.651034606211464
0.35000000000000003,-0.375,0.7162933270673152
0.35000000000000003,-0.32499999999999996,0.7196430226391355
0.35000000000000003,-0.275,0.7481879910969677
0.35000000000000003,-0.22499999999999998,0.7642756486377805
0.35000000000000003,-0.17499999999999996,0.728073982231906
0.35000000000000003,-0.12499999999999997,0.7204924501777193
0.35000000000000003,-0.07499999999999998,0.7368237856470243
0.35000000000000003,-0.024999999999999994,0.7341963177145863
0.35000000000000003,0.025000000000000022,0.7320526238080253
0.35000000000000003,0.07500000000000007,0.7053101446561559
0.35000000000000003,0.12500000000000006,0.7422735735271255
0.35000000000000003,0.17500000000000004,0.7282092104218467
0.35000000000000003,0.22500000000000003,0.7153445428170044
0.35000000000000003,0.275,0.7116846929759117
0.35000000000000003,0.32500000000000007,0.7275850974720502
0.35000000000000003,0.37500000000000006,0.7420172394662644
0.35000000000000003,0.42500000000000004,0.7724780678188123
0.35000000000000003,0.47500000000000003,0.7635730310698745

0.25,-0.475,0.6840192981405636
0.25,-0.42500000000000004,1.0074467849522937
0.25,-0.375,0.8513200310752858
0.25,-0.32499999999999996,0.8770347810473675
0.25,-0.275,0.8454842959882947
0.25,-0.22499999999999998,0.8804961738015621
0.25,-0.17499999999999996,0.8946084257273674
0.25,-0.12499999999999997,0.888190817613731
0.25,-0.07499999999999998,0.8776789898669476
0.25,-0.024999999999999994,0.8670589971997192
0.25,0.025000000000000022,0.8667511119952748
0.25,0.07500000000000007,0.8849723278394489
0.25,0.12500000000000006,0.8785092945394822
0.25,0.17500000000000004,0.898153248858721
0.25,0.22500000000000003,0.8869807281752086
0.25,0.275,0.9147071264468969
0.25,0.32500000000000007,0.8798905160025087
0.25,0.37500000000000006,0.9065723491848722
0.25,0.42500000000000004,0.9032282307076548
0.25,0.47500000000000003,0.8801687325724583

0.15000000000000002,-0.475,0.9104273189231559
0.15000000000000002,-0.42500000000000004,1.0790919312487144
0.15000000000000002,-0.375,1.1059334979133661
0.15000000000000002,-0.32499999999999996,1.0931418678262328
0.15000000000000002,-0.275,1.1582553612725641
0.15000000000000002,-0.22499999999999998,1.1156220570914903
0.15000000000000002,-0.17499999999999996,1.0802690513385411
0.15000000000000002,-0.12499999999999997,1.0566573459980755
0.15000000000000002,-0.07499999999999998,1.1345295232106418
0.15000000000000002,-0.024999999999999994,1.0828623968961353
0.15000000000000002,0.025000000000000022,1.0897873595372902
0.15000000000000002,0.07500000000000007,1.0847537995166776
0.15000000000000002,0.12500000000000006,1.1099044432765843
0.15000000000000002,0.17500000000000004,1.1304422590053425
0.15000000000000002,0.22500000000000003,1.1147276253947658
0.15000000000000002,0.275,1.1101796336968381
0.15000000000000002,0.32500000000000007,1.0938286470654754
0.15000000000000002,0.37500000000000006,1.0713209225258022
0.15000000000000002,0.42500000000000004,1.150299763497062
0.15000000000000002,0.47500000000000003,1.1291963056812993

0.05,-0.475,1.2528426076945098
0.05,-0.42500000000000004,1.3060324021986738
0.05,-0.375,1.336834102654492
0.05,-0.32499999999999996,1.3308578097121617
0.05,-0.275,1.3055940629358458
0.05,-0.22499999999999998,1.360333396061069
0.05,-0.17499999999999996,1.3412096384617478
0.05,-0.12499999999999997,1.315353447074013
0.05,-0.07499999999999998,1.4414928989959543
0.05,-0.024999999999999994,1.3310550237997094
0.05,0.025000000000000022,1.2761094619241495
0.05,0.07500000000000007,1.342921046860115
0.05,0.12500000000000006,1.2672303941181509
0.05,0.17500000000000004,1.3327511188241026
0.05,0.22500000000000003,1.3246099771479765
0.05,0.275,1.3636324194995875
0.05,0.32500000000000007,1.343966787261207
0.05,0.37500000000000006,1.3856990712050563
0.05,0.42500000000000004,1.3992601414030523
0.05,0.47500000000000003,1.3481411663649863


==> data/walking_wins.csv <==
ang_vel_yaw,lin_vel_x
-0.4736842105263158,1.7368421052631575
-0.42105263157894735,1.2105263157894735
0.10526315789473686,1.2105263157894735
0.26315789473684204,1.2105263157894735
0.36842105263157887,1.2105263157894735
0.42105263157894723,1.2105263157894735
-0.3157894736842105,1.1052631578947367
-0.26315789473684215,1.1052631578947367
0.36842105263157887,1.1052631578947367
-0.4736842105263158,0.9999999999999999
0.4736842105263157,0.9999999999999999
-0.4736842105263158,0.894736842105263
-0.42105263157894735,0.894736842105263
-0.2105263157894737,0.894736842105263
0.3157894736842105,0.894736842105263
0.42105263157894723,0.894736842105263
-0.4736842105263158,0.7894736842105262
-0.42105263157894735,0.7894736842105262
-0.3157894736842105,0.7894736842105262
-0.4736842105263158,0.6842105263157894
-0.368421052631579,0.6842105263157894
-0.10526315789473686,0.6842105263157894
-0.3157894736842105,0.5789473684210525
-0.26315789473684215,0.5789473684210525
-0.4736842105263158,0.4736842105263157
-0.42105263157894735,0.4736842105263157
-0.3157894736842105,0.4736842105263157
-0.2105263157894737,0.4736842105263157
-0.15789473684210528,0.4736842105263157
-0.10526315789473686,0.4736842105263157
-2.7755575615628914e-17,0.4736842105263157
0.10526315789473686,0.4736842105263157
0.2105263157894736,0.4736842105263157
-0.42105263157894735,0.36842105263157887
-0.368421052631579,0.36842105263157887
-0.3157894736842105,0.36842105263157887
-0.26315789473684215,0.36842105263157887
-0.2105263157894737,0.36842105263157887
-0.15789473684210528,0.36842105263157887
-0.10526315789473686,0.36842105263157887
-0.052631578947368446,0.36842105263157887
-2.7755575615628914e-17,0.36842105263157887
0.05263157894736839,0.36842105263157887
0.10526315789473686,0.36842105263157887
0.15789473684210523,0.36842105263157887
0.2105263157894736,0.36842105263157887
0.36842105263157887,0.36842105263157887
0.42105263157894723,0.36842105263157887
0.4736842105263157,0.36842105263157887
-0.42105263157894735,0.26315789473684204
-0.368421052631579,0.26315789473684204
-0.3157894736842105,0.26315789473684204
-0.26315789473684215,0.26315789473684204
-0.2105263157894737,0.26315789473684204
-0.15789473684210528,0.26315789473684204
-0.10526315789473686,0.26315789473684204
-0.052631578947368446,0.26315789473684204
-2.7755575615628914e-17,0.26315789473684204
0.05263157894736839,0.26315789473684204
0.10526315789473686,0.26315789473684204
0.15789473684210523,0.26315789473684204
0.2105263157894736,0.26315789473684204
0.26315789473684204,0.26315789473684204
0.3157894736842105,0.26315789473684204
0.36842105263157887,0.26315789473684204
0.42105263157894723,0.26315789473684204
0.4736842105263157,0.26315789473684204
-0.4736842105263158,0.1578947368421052
-0.42105263157894735,0.1578947368421052
-0.368421052631579,0.1578947368421052
-0.3157894736842105,0.1578947368421052
-0.26315789473684215,0.1578947368421052
-0.2105263157894737,0.1578947368421052
-0.15789473684210528,0.1578947368421052
-0.052631578947368446,0.1578947368421052
-2.7755575615628914e-17,0.1578947368421052
0.05263157894736839,0.1578947368421052
0.10526315789473686,0.1578947368421052
0.15789473684210523,0.1578947368421052
0.2105263157894736,0.1578947368421052
0.26315789473684204,0.1578947368421052
0.3157894736842105,0.1578947368421052
0.36842105263157887,0.1578947368421052
0.42105263157894723,0.1578947368421052
0.4736842105263157,0.1578947368421052
-0.4736842105263158,0.05263157894736836
-0.42105263157894735,0.05263157894736836
-0.3157894736842105,0.05263157894736836
-0.2105263157894737,0.05263157894736836
-0.052631578947368446,0.05263157894736836
-2.7755575615628914e-17,0.05263157894736836
0.05263157894736839,0.05263157894736836
0.10526315789473686,0.05263157894736836
0.15789473684210523,0.05263157894736836
0.2105263157894736,0.05263157894736836
0.26315789473684204,0.05263157894736836
0.3157894736842105,0.05263157894736836
0.36842105263157887,0.05263157894736836
0.42105263157894723,0.05263157894736836
0.4736842105263157,0.05263157894736836


==> data/walking_wins_new.csv <==
ang_vel_yaw,lin_vel_x
-0.25000000000000006,1.5
-0.2,1.5
-0.15,1.5
-0.1,1.5
-0.05000000000000002,1.5
-0.4000000000000001,1.4000000000000001
-0.35000000000000003,1.4000000000000001
-0.3,1.4000000000000001
-0.1,1.4000000000000001
-0.05000000000000002,1.4000000000000001
-2.7755575615628914e-17,1.4000000000000001
0.04999999999999999,1.4000000000000001
0.45,1.4000000000000001
-2.7755575615628914e-17,1.3
0.04999999999999999,1.3
0.45,1.3
0.04999999999999999,1.2
0.45,1.2
-0.45,1.1
0.4,1.1
0.45,1.1
-0.45,1.0
0.4,1.0
0.45,1.0
-0.45,0.8999999999999999
0.45,0.8999999999999999
-0.2,0.8
0.4,0.8
0.45,0.8
-0.25000000000000006,0.7
0.4,0.7
0.45,0.7
-0.4000000000000001,0.6000000000000001
-0.35000000000000003,0.6000000000000001
-0.3,0.6000000000000001
-0.15,0.6000000000000001
0.45,0.6000000000000001
0.35000000000000003,0.5
0.4,0.5
0.45,0.5
-0.4000000000000001,0.4
-0.35000000000000003,0.4
-0.3,0.4
-0.25000000000000006,0.4
-0.1,0.4
0.25,0.4
0.3,0.4
0.35000000000000003,0.4
0.4,0.4
0.45,0.4
-0.4000000000000001,0.30000000000000004
-0.2,0.30000000000000004
-0.15,0.30000000000000004
0.45,0.30000000000000004
-0.45,0.19999999999999998
-0.4000000000000001,0.19999999999999998
-0.35000000000000003,0.19999999999999998
-0.3,0.19999999999999998
-0.25000000000000006,0.19999999999999998
0.35000000000000003,0.19999999999999998
0.4,0.19999999999999998
0.45,0.19999999999999998
-0.45,0.1
-0.4000000000000001,0.1
-0.35000000000000003,0.1
-0.3,0.1
-0.25000000000000006,0.1
-0.2,0.1
-0.15,0.1
0.15000000000000002,0.1
0.2,0.1
0.25,0.1
0.3,0.1
0.35000000000000003,0.1
0.4,0.1
0.45,0.1


==> skating_cot_new.csv <==
lin_vel_x,ang_vel_yaw,COT_mech
2.0,-0.5,0.3984692239613569
2.0,-0.4473684210526316,0.33119447669904245
2.0,-0.39473684210526316,0.30356465208292877
2.0,-0.34210526315789475,0.2917904105729079
2.0,-0.2894736842105263,0.2973281007162061
2.0,-0.2368421052631579,0.2637588252613429
2.0,-0.1842105263157895,0.3058619197006585
2.0,-0.13157894736842107,0.26113514552076006
2.0,-0.07894736842105265,0.2835505645825362
2.0,-0.026315789473684237,0.36751895336191637
2.0,0.02631578947368418,0.2696104268446102
2.0,0.07894736842105265,0.318329750010532
2.0,0.13157894736842102,0.3474508945429855
2.0,0.18421052631578938,0.20180676316616855
2.0,0.23684210526315785,0.4216775408647434
2.0,0.2894736842105263,0.29654006044667447
2.0,0.3421052631578947,0.3587322500522342
2.0,0.39473684210526305,0.20129271569192983
2.0,0.4473684210526315,0.27453766022057763
2.0,0.5,0.2832063376752884

1.894736842105263,-0.5,0.4070674399859996
1.894736842105263,-0.4473684210526316,0.2556889231246076
1.894736842105263,-0.39473684210526316,0.26228561681952817
1.894736842105263,-0.34210526315789475,0.27254519719832865
1.894736842105263,-0.2894736842105263,0.316143614348353
1.894736842105263,-0.2368421052631579,0.2617797936050721
1.894736842105263,-0.1842105263157895,0.29915157254904123
1.894736842105263,-0.13157894736842107,0.3484428803326546
1.894736842105263,-0.07894736842105265,0.29718193922927477
1.894736842105263,-0.026315789473684237,0.4221871710491144
1.894736842105263,0.02631578947368418,0.2388858010046067
1.894736842105263,0.07894736842105265,0.2237841322736766
1.894736842105263,0.13157894736842102,0.2594204883074343
1.894736842105263,0.18421052631578938,0.2882132490103008
1.894736842105263,0.23684210526315785,0.27729408082584756
1.894736842105263,0.2894736842105263,0.2657717042475643
1.894736842105263,0.3421052631578947,0.3733714887794226
1.894736842105263,0.39473684210526305,0.3001089207536841
1.894736842105263,0.4473684210526315,0.3450902596796431
1.894736842105263,0.5,0.3932679889245605

1.789473684210526,-0.5,0.3432426434879524
1.789473684210526,-0.4473684210526316,0.36326072451459046
1.789473684210526,-0.39473684210526316,0.30837959815575233
1.789473684210526,-0.34210526315789475,0.2771882722597167
1.789473684210526,-0.2894736842105263,0.3070410095225515
1.789473684210526,-0.2368421052631579,0.28453757458424467
1.789473684210526,-0.1842105263157895,0.2656512082903814
1.789473684210526,-0.13157894736842107,0.27594988339397897
1.789473684210526,-0.07894736842105265,0.3353240442921282
1.789473684210526,-0.026315789473684237,0.34635378788730947
1.789473684210526,0.02631578947368418,0.23817359288785842
1.789473684210526,0.07894736842105265,0.24048574405056153
1.789473684210526,0.13157894736842102,0.356495110634767
1.789473684210526,0.18421052631578938,0.25633900481660277
1.789473684210526,0.23684210526315785,0.257697021331204
1.789473684210526,0.2894736842105263,0.2579044073469414
1.789473684210526,0.3421052631578947,0.23987906095570571
1.789473684210526,0.39473684210526305,0.3535115309052199
1.789473684210526,0.4473684210526315,0.2292226659375854
1.789473684210526,0.5,0.3866800782375765

1.6842105263157894,-0.5,0.29814778610973935
1.6842105263157894,-0.4473684210526316,0.28356697145146537
1.6842105263157894,-0.39473684210526316,0.34650064445143025
1.6842105263157894,-0.34210526315789475,0.23382142516638532
1.6842105263157894,-0.2894736842105263,0.2536909101628701
1.6842105263157894,-0.2368421052631579,0.2624082779456069
1.6842105263157894,-0.1842105263157895,0.25063166562468936
1.6842105263157894,-0.13157894736842107,0.3109325892272856
1.6842105263157894,-0.07894736842105265,0.3296264752959051
1.6842105263157894,-0.026315789473684237,0.3008692850957685
1.6842105263157894,0.02631578947368418,0.21523505978375657
1.6842105263157894,0.07894736842105265,0.2776198912970825
1.6842105263157894,0.13157894736842102,0.33669101445573757
1.6842105263157894,0.18421052631578938,0.3320464641959459
1.6842105263157894,0.23684210526315785,0.34242200787096777
1.6842105263157894,0.2894736842105263,0.30213267655067055
1.6842105263157894,0.3421052631578947,0.3009928844560704
1.6842105263157894,0.39473684210526305,0.3046435291528946
1.6842105263157894,0.4473684210526315,0.2993236787308853
1.6842105263157894,0.5,0.29861047485218606

1.5789473684210527,-0.5,0.38383794494923246
1.5789473684210527,-0.4473684210526316,0.30374382677522227
1.5789473684210527,-0.39473684210526316,0.2828327479253571
1.5789473684210527,-0.34210526315789475,0.21561823141274375
1.5789473684210527,-0.2894736842105263,0.34181623994351285
1.5789473684210527,-0.2368421052631579,0.24496839509160875
1.5789473684210527,-0.1842105263157895,0.2503218725145944
1.5789473684210527,-0.13157894736842107,0.3012747818818028
1.5789473684210527,-0.07894736842105265,0.24103092610971294
1.5789473684210527,-0.026315789473684237,0.249677438163323
1.5789473684210527,0.02631578947368418,0.24694882567668433
1.5789473684210527,0.07894736842105265,0.2533982951534381
1.5789473684210527,0.13157894736842102,0.24972478209080398
1.5789473684210527,0.18421052631578938,0.2835579454533574
1.5789473684210527,0.23684210526315785,0.3239873916964555
1.5789473684210527,0.2894736842105263,0.34889374165734
1.5789473684210527,0.3421052631578947,0.30147486783198635
1.5789473684210527,0.39473684210526305,0.29170740371850157
1.5789473684210527,0.4473684210526315,0.22238526584853485
1.5789473684210527,0.5,0.3089990220917304

1.4736842105263157,-0.5,0.30264750608977276
1.4736842105263157,-0.4473684210526316,0.2708005883569575
1.4736842105263157,-0.39473684210526316,0.29412097530518844
1.4736842105263157,-0.34210526315789475,0.30262512983252565
1.4736842105263157,-0.2894736842105263,0.25091795209770895
1.4736842105263157,-0.2368421052631579,0.26071640374763905
1.4736842105263157,-0.1842105263157895,0.27637025709932217
1.4736842105263157,-0.13157894736842107,0.28289447632107523
1.4736842105263157,-0.07894736842105265,0.2548651781957151
1.4736842105263157,-0.026315789473684237,0.2805112628717901
1.4736842105263157,0.02631578947368418,0.2633369850671933
1.4736842105263157,0.07894736842105265,0.2895663630202044
1.4736842105263157,0.13157894736842102,0.2157473877898188
1.4736842105263157,0.18421052631578938,0.22167599293412185
1.4736842105263157,0.23684210526315785,0.2983119694963976
1.4736842105263157,0.2894736842105263,0.2899402003660439
1.4736842105263157,0.3421052631578947,0.2651175289691831
1.4736842105263157,0.39473684210526305,0.35975741613034173
1.4736842105263157,0.4473684210526315,0.2681260848148204
1.4736842105263157,0.5,0.23379882406507727

1.3684210526315788,-0.5,0.28537214572262704
1.3684210526315788,-0.4473684210526316,0.33376368739848516
1.3684210526315788,-0.39473684210526316,0.24939994051479283
1.3684210526315788,-0.34210526315789475,0.4122872658266401
1.3684210526315788,-0.2894736842105263,0.1973326746612026
1.3684210526315788,-0.2368421052631579,0.26438972304059716
1.3684210526315788,-0.1842105263157895,0.23947026755707024
1.3684210526315788,-0.13157894736842107,0.30855488535112247
1.3684210526315788,-0.07894736842105265,0.2115462236169128
1.3684210526315788,-0.026315789473684237,0.21811301614941386
1.3684210526315788,0.02631578947368418,0.1954304725938823
1.3684210526315788,0.07894736842105265,0.2186471559504231
1.3684210526315788,0.13157894736842102,0.3103160415493817
1.3684210526315788,0.18421052631578938,0.2620791986340971
1.3684210526315788,0.23684210526315785,0.24930088625329241
1.3684210526315788,0.2894736842105263,0.24615549088273062
1.3684210526315788,0.3421052631578947,0.3229831234518202
1.3684210526315788,0.39473684210526305,0.29225732143271066
1.3684210526315788,0.4473684210526315,0.24817870855778093
1.3684210526315788,0.5,0.29486503096564365

1.263157894736842,-0.5,0.31058260288978373
1.263157894736842,-0.4473684210526316,0.3381882040633765
1.263157894736842,-0.39473684210526316,0.2587249266836456
1.263157894736842,-0.34210526315789475,0.3157660429599714
1.263157894736842,-0.2894736842105263,0.31226198111682024
1.263157894736842,-0.2368421052631579,0.23877477727997262
1.263157894736842,-0.1842105263157895,0.24125627034071676
1.263157894736842,-0.13157894736842107,0.23034451615176646
1.263157894736842,-0.07894736842105265,0.30209160637295007
1.263157894736842,-0.026315789473684237,0.2515730464409321
1.263157894736842,0.02631578947368418,0.26139063186413064
1.263157894736842,0.07894736842105265,0.3028954454906743
1.263157894736842,0.13157894736842102,0.1974060122229809
1.263157894736842,0.18421052631578938,0.18913009385584278
1.263157894736842,0.23684210526315785,0.2650482020545673
1.263157894736842,0.2894736842105263,0.25742776842861115
1.263157894736842,0.3421052631578947,0.27771181665184475
1.263157894736842,0.39473684210526305,0.30089726300114544
1.263157894736842,0.4473684210526315,0.3215142418353025
1.263157894736842,0.5,0.2200746963175642

1.1578947368421053,-0.5,0.24257260118738813
1.1578947368421053,-0.4473684210526316,0.2632073620537522
1.1578947368421053,-0.39473684210526316,0.29803635424960484
1.1578947368421053,-0.34210526315789475,0.290995589203031
1.1578947368421053,-0.2894736842105263,0.31255297579587155
1.1578947368421053,-0.2368421052631579,0.22996064738027047
1.1578947368421053,-0.1842105263157895,0.21624599582440474
1.1578947368421053,-0.13157894736842107,0.2289473763339863
1.1578947368421053,-0.07894736842105265,0.2834183916116971
1.1578947368421053,-0.026315789473684237,0.2103253705132798
1.1578947368421053,0.02631578947368418,0.229558825795823
1.1578947368421053,0.07894736842105265,0.25830893152086093
1.1578947368421053,0.13157894736842102,0.21220006658484267
1.1578947368421053,0.18421052631578938,0.20770832997591596
1.1578947368421053,0.23684210526315785,0.21280109341806225
1.1578947368421053,0.2894736842105263,0.24596143854361396
1.1578947368421053,0.3421052631578947,0.27380603041862156
1.1578947368421053,0.39473684210526305,0.3068706126765843
1.1578947368421053,0.4473684210526315,0.25324357834072503
1.1578947368421053,0.5,0.29449574446429394

1.0526315789473684,-0.5,0.265673485566766
1.0526315789473684,-0.4473684210526316,0.24772181510842708
1.0526315789473684,-0.39473684210526316,0.221773072875685
1.0526315789473684,-0.34210526315789475,0.2542726333273146
1.0526315789473684,-0.2894736842105263,0.22200424214960188
1.0526315789473684,-0.2368421052631579,0.18491882714770957
1.0526315789473684,-0.1842105263157895,0.20761721282572956
1.0526315789473684,-0.13157894736842107,0.22908882321604343
1.0526315789473684,-0.07894736842105265,0.20355727255223896
1.0526315789473684,-0.026315789473684237,0.21779045380314205
1.0526315789473684,0.02631578947368418,0.2274400187266181
1.0526315789473684,0.07894736842105265,0.22134225632569252
1.0526315789473684,0.13157894736842102,0.23681807482738085
1.0526315789473684,0.18421052631578938,0.23842704982277038
1.0526315789473684,0.23684210526315785,0.23422422907954285
1.0526315789473684,0.2894736842105263,0.19320577879472559
1.0526315789473684,0.3421052631578947,0.23045852075131754
1.0526315789473684,0.39473684210526305,0.2380393792096891
1.0526315789473684,0.4473684210526315,0.26047224338741665
1.0526315789473684,0.5,0.2272954561990262

0.9473684210526315,-0.5,0.28252382431786777
0.9473684210526315,-0.4473684210526316,0.24864432191726368
0.9473684210526315,-0.39473684210526316,0.2906425070423538
0.9473684210526315,-0.34210526315789475,0.2131672486975386
0.9473684210526315,-0.2894736842105263,0.288839135704373
0.9473684210526315,-0.2368421052631579,0.2633118755133743
0.9473684210526315,-0.1842105263157895,0.26640558498037514
0.9473684210526315,-0.13157894736842107,0.23034359925157855
0.9473684210526315,-0.07894736842105265,0.20012742390420746
0.9473684210526315,-0.026315789473684237,0.21782457099718558
0.9473684210526315,0.02631578947368418,0.22269658116899904
0.9473684210526315,0.07894736842105265,0.2008159647507296
0.9473684210526315,0.13157894736842102,0.20955037054852843
0.9473684210526315,0.18421052631578938,0.23038102104080965
0.9473684210526315,0.23684210526315785,0.2614994111814432
0.9473684210526315,0.2894736842105263,0.2822221961707455
0.9473684210526315,0.3421052631578947,0.2133219231445192
0.9473684210526315,0.39473684210526305,0.2641798353410748
0.9473684210526315,0.4473684210526315,0.2535085566366881
0.9473684210526315,0.5,0.2556538296868866

0.8421052631578947,-0.5,0.24799301121657882
0.8421052631578947,-0.4473684210526316,0.28999327016302007
0.8421052631578947,-0.39473684210526316,0.23539868675914324
0.8421052631578947,-0.34210526315789475,0.25649276700013907
0.8421052631578947,-0.2894736842105263,0.17653390650406195
0.8421052631578947,-0.2368421052631579,0.24141775873412644
0.8421052631578947,-0.1842105263157895,0.1950989389333537
0.8421052631578947,-0.13157894736842107,0.2050923894874332
0.8421052631578947,-0.07894736842105265,0.2019975743380257
0.8421052631578947,-0.026315789473684237,0.18876952082694157
0.8421052631578947,0.02631578947368418,0.22215103625330426
0.8421052631578947,0.07894736842105265,0.23307856624203394
0.8421052631578947,0.13157894736842102,0.21110659332794152
0.8421052631578947,0.18421052631578938,0.20179159806077515
0.8421052631578947,0.23684210526315785,0.1954147332459002
0.8421052631578947,0.2894736842105263,0.23554717086596585
0.8421052631578947,0.3421052631578947,0.22336910821111566
0.8421052631578947,0.39473684210526305,0.23709472251772826
0.8421052631578947,0.4473684210526315,0.256348601401221
0.8421052631578947,0.5,0.2108765568471781

0.7368421052631579,-0.5,0.29609036173677683
0.7368421052631579,-0.4473684210526316,0.24031922096395794
0.7368421052631579,-0.39473684210526316,0.27309077778079105
0.7368421052631579,-0.34210526315789475,0.21595544973187963
0.7368421052631579,-0.2894736842105263,0.20852507788035396
0.7368421052631579,-0.2368421052631579,0.20705396668777226
0.7368421052631579,-0.1842105263157895,0.2184178641667468
0.7368421052631579,-0.13157894736842107,0.22699798614559397
0.7368421052631579,-0.07894736842105265,0.20695246247111732
0.7368421052631579,-0.026315789473684237,0.2098490847383593
0.7368421052631579,0.02631578947368418,0.20618912630024128
0.7368421052631579,0.07894736842105265,0.21650124212856667
0.7368421052631579,0.13157894736842102,0.2146372836138298
0.7368421052631579,0.18421052631578938,0.16132072182585996
0.7368421052631579,0.23684210526315785,0.21377367300403244
0.7368421052631579,0.2894736842105263,0.2043700371720092
0.7368421052631579,0.3421052631578947,0.19447246073887864
0.7368421052631579,0.39473684210526305,0.18447289353322235
0.7368421052631579,0.4473684210526315,0.19640004009207435
0.7368421052631579,0.5,0.2504325111577909

0.631578947368421,-0.5,0.2445970413279239
0.631578947368421,-0.4473684210526316,0.22586492766061822
0.631578947368421,-0.39473684210526316,0.22748790146943748
0.631578947368421,-0.34210526315789475,0.7554660584884486
0.631578947368421,-0.2894736842105263,0.24141167066767968
0.631578947368421,-0.2368421052631579,0.21755873870642936
0.631578947368421,-0.1842105263157895,0.2013449405378712
0.631578947368421,-0.13157894736842107,0.20138594475841745
0.631578947368421,-0.07894736842105265,0.23053796907619697
0.631578947368421,-0.026315789473684237,0.2330927797674015
0.631578947368421,0.02631578947368418,0.1887517483856506
0.631578947368421,0.07894736842105265,0.21328018618032424
0.631578947368421,0.13157894736842102,0.16886120811471977
0.631578947368421,0.18421052631578938,0.18076179017463204
0.631578947368421,0.23684210526315785,0.1919916449838939
0.631578947368421,0.2894736842105263,0.1994460346620745
0.631578947368421,0.3421052631578947,0.17305869280384703
0.631578947368421,0.39473684210526305,0.19365550681117114
0.631578947368421,0.4473684210526315,0.19409767563934455
0.631578947368421,0.5,0.206332129948444

0.5263157894736842,-0.5,0.38598394955108783
0.5263157894736842,-0.4473684210526316,0.3792818336922606
0.5263157894736842,-0.39473684210526316,0.21017796158217725
0.5263157894736842,-0.34210526315789475,0.3531213192388144
0.5263157894736842,-0.2894736842105263,0.34728538126125996
0.5263157894736842,-0.2368421052631579,0.32467547113018363
0.5263157894736842,-0.1842105263157895,0.28290344057226935
0.5263157894736842,-0.13157894736842107,0.36937346712763447
0.5263157894736842,-0.07894736842105265,0.23908514843933246
0.5263157894736842,-0.026315789473684237,0.3836421289942597
0.5263157894736842,0.02631578947368418,0.3406571455893998
0.5263157894736842,0.07894736842105265,0.3654140511396806
0.5263157894736842,0.13157894736842102,0.1970919897961711
0.5263157894736842,0.18421052631578938,0.4933370724721118
0.5263157894736842,0.23684210526315785,0.257666482568897
0.5263157894736842,0.2894736842105263,0.2430827039531255
0.5263157894736842,0.3421052631578947,0.20931720833053963
0.5263157894736842,0.39473684210526305,0.15745488150339876
0.5263157894736842,0.4473684210526315,0.20561244518048058
0.5263157894736842,0.5,0.2552413650837936

0.42105263157894735,-0.5,0.25700397439692574
0.42105263157894735,-0.4473684210526316,0.6880270701204605
0.42105263157894735,-0.39473684210526316,0.33705301059262155
0.42105263157894735,-0.34210526315789475,0.4619413641143668
0.42105263157894735,-0.2894736842105263,0.45628053045980177
0.42105263157894735,-0.2368421052631579,0.4036683026949771
0.42105263157894735,-0.1842105263157895,0.8414999202564549
0.42105263157894735,-0.13157894736842107,0.7505216500019328
0.42105263157894735,-0.07894736842105265,1.1003964649343299
0.42105263157894735,-0.026315789473684237,0.4522372413290267
0.42105263157894735,0.02631578947368418,0.9049572073544341
0.42105263157894735,0.07894736842105265,0.5475306679687278
0.42105263157894735,0.13157894736842102,0.686937523979062
0.42105263157894735,0.18421052631578938,0.4373628473490114
0.42105263157894735,0.23684210526315785,0.8068812179317496
0.42105263157894735,0.2894736842105263,0.2633116686524648
0.42105263157894735,0.3421052631578947,0.8979902665733406
0.42105263157894735,0.39473684210526305,0.3185654297934861
0.42105263157894735,0.4473684210526315,0.4761212033407798
0.42105263157894735,0.5,0.3607038542113205

0.3157894736842105,-0.5,0.2704006562948611
0.3157894736842105,-0.4473684210526316,0.5094385595213143
0.3157894736842105,-0.39473684210526316,0.6762786704209822
0.3157894736842105,-0.34210526315789475,0.9770854560882463
0.3157894736842105,-0.2894736842105263,0.4873837026166354
0.3157894736842105,-0.2368421052631579,0.7658985397141513
0.3157894736842105,-0.1842105263157895,0.7506562633677686
0.3157894736842105,-0.13157894736842107,1.2684571188152856
0.3157894736842105,-0.07894736842105265,1.3049191208924065
0.3157894736842105,-0.026315789473684237,1.0260643318123304
0.3157894736842105,0.02631578947368418,1.0272944386494565
0.3157894736842105,0.07894736842105265,0.6324931277961141
0.3157894736842105,0.13157894736842102,0.7699891830953546
0.3157894736842105,0.18421052631578938,1.1587949554179005
0.3157894736842105,0.23684210526315785,0.6619313673560191
0.3157894736842105,0.2894736842105263,0.922985809338782
0.3157894736842105,0.3421052631578947,0.7075873794541265
0.3157894736842105,0.39473684210526305,0.6752549960811949
0.3157894736842105,0.4473684210526315,0.8056314862738092
0.3157894736842105,0.5,0.8909425342677884

0.21052631578947367,-0.5,0.590733492614539
0.21052631578947367,-0.4473684210526316,0.8607164517647587
0.21052631578947367,-0.39473684210526316,0.45392897086836703
0.21052631578947367,-0.34210526315789475,0.7566271745111198
0.21052631578947367,-0.2894736842105263,0.9133876391757741
0.21052631578947367,-0.2368421052631579,0.9170961272178232
0.21052631578947367,-0.1842105263157895,1.1849754053710848
0.21052631578947367,-0.13157894736842107,0.5085566136594234
0.21052631578947367,-0.07894736842105265,0.8736002247133724
0.21052631578947367,-0.026315789473684237,0.9106600499981089
0.21052631578947367,0.02631578947368418,1.0227246621706723
0.21052631578947367,0.07894736842105265,1.1833933790295736
0.21052631578947367,0.13157894736842102,1.054443575351617
0.21052631578947367,0.18421052631578938,0.7146675641808128
0.21052631578947367,0.23684210526315785,0.7949893279160349
0.21052631578947367,0.2894736842105263,1.0374904532550948
0.21052631578947367,0.3421052631578947,1.0014810402938072
0.21052631578947367,0.39473684210526305,1.1166910858293624
0.21052631578947367,0.4473684210526315,0.7950352938558813
0.21052631578947367,0.5,0.9312896443008027

0.10526315789473684,-0.5,0.8404789150805221
0.10526315789473684,-0.4473684210526316,0.9227462434541213
0.10526315789473684,-0.39473684210526316,0.43574875882264763
0.10526315789473684,-0.34210526315789475,0.9284856777295163
0.10526315789473684,-0.2894736842105263,0.3662093182741506
0.10526315789473684,-0.2368421052631579,0.915621789529985
0.10526315789473684,-0.1842105263157895,0.36183372473787395
0.10526315789473684,-0.13157894736842107,0.47435895677467516
0.10526315789473684,-0.07894736842105265,0.9056466396894196
0.10526315789473684,-0.026315789473684237,0.9524853158401894
0.10526315789473684,0.02631578947368418,0.9668462542126547
0.10526315789473684,0.07894736842105265,0.6355430537709867
0.10526315789473684,0.13157894736842102,1.1015243208230279
0.10526315789473684,0.18421052631578938,0.8111991513045943
0.10526315789473684,0.23684210526315785,0.5664587722510881
0.10526315789473684,0.2894736842105263,0.9706373325137463
0.10526315789473684,0.3421052631578947,1.0115116726880915
0.10526315789473684,0.39473684210526305,0.8490799581755704
0.10526315789473684,0.4473684210526315,0.7137698813878144
0.10526315789473684,0.5,0.8796472139434994

0.0,-0.5,0.5783001052323279
0.0,-0.4473684210526316,0.9363059132384572
0.0,-0.39473684210526316,0.7563188003977448
0.0,-0.34210526315789475,0.768966043855687
0.0,-0.2894736842105263,0.38050000728662353
0.0,-0.2368421052631579,1.1132988576608167
0.0,-0.1842105263157895,0.6344452448490681
0.0,-0.13157894736842107,0.7300887434620656
0.0,-0.07894736842105265,1.2133627787881092
0.0,-0.026315789473684237,1.3152487031214561
0.0,0.02631578947368418,1.0705725313973506
0.0,0.07894736842105265,1.0744899035790858
0.0,0.13157894736842102,1.2935436660198638
0.0,0.18421052631578938,1.17781553303977
0.0,0.23684210526315785,0.951419543503425
0.0,0.2894736842105263,0.8682699377898784
0.0,0.3421052631578947,0.4552378119472314
0.0,0.39473684210526305,1.0266052811985187
0.0,0.4473684210526315,0.9105423918889561
0.0,0.5,0.751378986538805


==> skating_wins_new.csv <==
ang_vel_yaw,lin_vel_x
-0.4736842105263158,1.9473684210526316
-0.42105263157894735,1.9473684210526316
-0.368421052631579,1.9473684210526316
-0.3157894736842105,1.9473684210526316
-0.26315789473684215,1.9473684210526316
-0.2105263157894737,1.9473684210526316
-0.15789473684210528,1.9473684210526316
-0.10526315789473686,1.9473684210526316
-0.052631578947368446,1.9473684210526316
-2.7755575615628914e-17,1.9473684210526316
0.05263157894736839,1.9473684210526316
0.10526315789473686,1.9473684210526316
0.15789473684210523,1.9473684210526316
0.2105263157894736,1.9473684210526316
0.26315789473684204,1.9473684210526316
0.3157894736842105,1.9473684210526316
0.36842105263157887,1.9473684210526316
0.42105263157894723,1.9473684210526316
0.4736842105263157,1.9473684210526316
0.5263157894736842,1.9473684210526316
-0.4736842105263158,1.8421052631578947
-0.42105263157894735,1.8421052631578947
-0.368421052631579,1.8421052631578947
-0.3157894736842105,1.8421052631578947
-0.26315789473684215,1.8421052631578947
-0.2105263157894737,1.8421052631578947
-0.15789473684210528,1.8421052631578947
-0.10526315789473686,1.8421052631578947
-0.052631578947368446,1.8421052631578947
-2.7755575615628914e-17,1.8421052631578947
0.05263157894736839,1.8421052631578947
0.10526315789473686,1.8421052631578947
0.15789473684210523,1.8421052631578947
0.2105263157894736,1.8421052631578947
0.26315789473684204,1.8421052631578947
0.3157894736842105,1.8421052631578947
0.36842105263157887,1.8421052631578947
0.42105263157894723,1.8421052631578947
0.4736842105263157,1.8421052631578947
0.5263157894736842,1.8421052631578947
-0.4736842105263158,1.7368421052631577
-0.42105263157894735,1.7368421052631577
-0.368421052631579,1.7368421052631577
-0.3157894736842105,1.7368421052631577
-0.26315789473684215,1.7368421052631577
-0.2105263157894737,1.7368421052631577
-0.15789473684210528,1.7368421052631577
-0.10526315789473686,1.7368421052631577
-0.052631578947368446,1.7368421052631577
-2.7755575615628914e-17,1.7368421052631577
0.05263157894736839,1.7368421052631577
0.10526315789473686,1.7368421052631577
0.15789473684210523,1.7368421052631577
0.2105263157894736,1.7368421052631577
0.26315789473684204,1.7368421052631577
0.3157894736842105,1.7368421052631577
0.36842105263157887,1.7368421052631577
0.42105263157894723,1.7368421052631577
0.4736842105263157,1.7368421052631577
0.5263157894736842,1.7368421052631577
-0.4736842105263158,1.631578947368421
-0.42105263157894735,1.631578947368421
-0.368421052631579,1.631578947368421
-0.3157894736842105,1.631578947368421
-0.26315789473684215,1.631578947368421
-0.2105263157894737,1.631578947368421
-0.15789473684210528,1.631578947368421
-0.10526315789473686,1.631578947368421
-0.052631578947368446,1.631578947368421
-2.7755575615628914e-17,1.631578947368421
0.05263157894736839,1.631578947368421
0.10526315789473686,1.631578947368421
0.15789473684210523,1.631578947368421
0.2105263157894736,1.631578947368421
0.26315789473684204,1.631578947368421
0.3157894736842105,1.631578947368421
0.36842105263157887,1.631578947368421
0.42105263157894723,1.631578947368421
0.4736842105263157,1.631578947368421
0.5263157894736842,1.631578947368421
-0.4736842105263158,1.5263157894736843
-0.42105263157894735,1.5263157894736843
-0.368421052631579,1.5263157894736843
-0.3157894736842105,1.5263157894736843
-0.26315789473684215,1.5263157894736843
-0.2105263157894737,1.5263157894736843
-0.15789473684210528,1.5263157894736843
-0.10526315789473686,1.5263157894736843
-0.052631578947368446,1.5263157894736843
-2.7755575615628914e-17,1.5263157894736843
0.05263157894736839,1.5263157894736843
0.10526315789473686,1.5263157894736843
0.15789473684210523,1.5263157894736843
0.2105263157894736,1.5263157894736843
0.26315789473684204,1.5263157894736843
0.3157894736842105,1.5263157894736843
0.36842105263157887,1.5263157894736843
0.42105263157894723,1.5263157894736843
0.4736842105263157,1.5263157894736843
0.5263157894736842,1.5263157894736843
-0.4736842105263158,1.4210526315789473
-0.42105263157894735,1.4210526315789473
-0.368421052631579,1.4210526315789473
-0.3157894736842105,1.4210526315789473
-0.26315789473684215,1.4210526315789473
-0.2105263157894737,1.4210526315789473
-0.15789473684210528,1.4210526315789473
-0.10526315789473686,1.4210526315789473
-0.052631578947368446,1.4210526315789473
-2.7755575615628914e-17,1.4210526315789473
0.05263157894736839,1.4210526315789473
0.10526315789473686,1.4210526315789473
0.15789473684210523,1.4210526315789473
0.2105263157894736,1.4210526315789473
0.26315789473684204,1.4210526315789473
0.3157894736842105,1.4210526315789473
0.36842105263157887,1.4210526315789473
0.42105263157894723,1.4210526315789473
0.4736842105263157,1.4210526315789473
0.5263157894736842,1.4210526315789473
-0.4736842105263158,1.3157894736842104
-0.42105263157894735,1.3157894736842104
-0.368421052631579,1.3157894736842104
-0.3157894736842105,1.3157894736842104
-0.26315789473684215,1.3157894736842104
-0.2105263157894737,1.3157894736842104
-0.15789473684210528,1.3157894736842104
-0.10526315789473686,1.3157894736842104
-0.052631578947368446,1.3157894736842104
-2.7755575615628914e-17,1.3157894736842104
0.05263157894736839,1.3157894736842104
0.10526315789473686,1.3157894736842104
0.15789473684210523,1.3157894736842104
0.2105263157894736,1.3157894736842104
0.26315789473684204,1.3157894736842104
0.3157894736842105,1.3157894736842104
0.36842105263157887,1.3157894736842104
0.42105263157894723,1.3157894736842104
0.4736842105263157,1.3157894736842104
0.5263157894736842,1.3157894736842104
-0.4736842105263158,1.2105263157894737
-0.42105263157894735,1.2105263157894737
-0.368421052631579,1.2105263157894737
-0.3157894736842105,1.2105263157894737
-0.26315789473684215,1.2105263157894737
-0.2105263157894737,1.2105263157894737
-0.15789473684210528,1.2105263157894737
-0.10526315789473686,1.2105263157894737
-0.052631578947368446,1.2105263157894737
-2.7755575615628914e-17,1.2105263157894737
0.05263157894736839,1.2105263157894737
0.10526315789473686,1.2105263157894737
0.15789473684210523,1.2105263157894737
0.2105263157894736,1.2105263157894737
0.26315789473684204,1.2105263157894737
0.3157894736842105,1.2105263157894737
0.36842105263157887,1.2105263157894737
0.42105263157894723,1.2105263157894737
0.4736842105263157,1.2105263157894737
0.5263157894736842,1.2105263157894737
-0.4736842105263158,1.105263157894737
-0.42105263157894735,1.105263157894737
-0.368421052631579,1.105263157894737
-0.3157894736842105,1.105263157894737
-0.26315789473684215,1.105263157894737
-0.2105263157894737,1.105263157894737
-0.15789473684210528,1.105263157894737
-0.10526315789473686,1.105263157894737
-0.052631578947368446,1.105263157894737
-2.7755575615628914e-17,1.105263157894737
0.05263157894736839,1.105263157894737
0.10526315789473686,1.105263157894737
0.15789473684210523,1.105263157894737
0.2105263157894736,1.105263157894737
0.26315789473684204,1.105263157894737
0.3157894736842105,1.105263157894737
0.36842105263157887,1.105263157894737
0.42105263157894723,1.105263157894737
0.4736842105263157,1.105263157894737
0.5263157894736842,1.105263157894737
-0.4736842105263158,1.0
-0.42105263157894735,1.0
-0.368421052631579,1.0
-0.3157894736842105,1.0
-0.26315789473684215,1.0
-0.2105263157894737,1.0
-0.15789473684210528,1.0
-0.10526315789473686,1.0
-0.052631578947368446,1.0
-2.7755575615628914e-17,1.0
0.05263157894736839,1.0
0.10526315789473686,1.0
0.15789473684210523,1.0
0.2105263157894736,1.0
0.26315789473684204,1.0
0.3157894736842105,1.0
0.36842105263157887,1.0
0.42105263157894723,1.0
0.4736842105263157,1.0
0.5263157894736842,1.0
-0.4736842105263158,0.894736842105263
-0.42105263157894735,0.894736842105263
-0.368421052631579,0.894736842105263
-0.3157894736842105,0.894736842105263
-0.26315789473684215,0.894736842105263
-0.2105263157894737,0.894736842105263
-0.15789473684210528,0.894736842105263
-0.10526315789473686,0.894736842105263
-0.052631578947368446,0.894736842105263
-2.7755575615628914e-17,0.894736842105263
0.05263157894736839,0.894736842105263
0.10526315789473686,0.894736842105263
0.15789473684210523,0.894736842105263
0.2105263157894736,0.894736842105263
0.26315789473684204,0.894736842105263
0.3157894736842105,0.894736842105263
0.36842105263157887,0.894736842105263
0.42105263157894723,0.894736842105263
0.4736842105263157,0.894736842105263
0.5263157894736842,0.894736842105263
-0.4736842105263158,0.7894736842105263
-0.42105263157894735,0.7894736842105263
-0.368421052631579,0.7894736842105263
-0.3157894736842105,0.7894736842105263
-0.26315789473684215,0.7894736842105263
-0.2105263157894737,0.7894736842105263
-0.15789473684210528,0.7894736842105263
-0.10526315789473686,0.7894736842105263
-0.052631578947368446,0.7894736842105263
-2.7755575615628914e-17,0.7894736842105263
0.05263157894736839,0.7894736842105263
0.10526315789473686,0.7894736842105263
0.15789473684210523,0.7894736842105263
0.2105263157894736,0.7894736842105263
0.26315789473684204,0.7894736842105263
0.3157894736842105,0.7894736842105263
0.36842105263157887,0.7894736842105263
0.42105263157894723,0.7894736842105263
0.4736842105263157,0.7894736842105263
0.5263157894736842,0.7894736842105263
-0.4736842105263158,0.6842105263157894
-0.42105263157894735,0.6842105263157894
-0.368421052631579,0.6842105263157894
-0.3157894736842105,0.6842105263157894
-0.26315789473684215,0.6842105263157894
-0.2105263157894737,0.6842105263157894
-0.15789473684210528,0.6842105263157894
-0.10526315789473686,0.6842105263157894
-0.052631578947368446,0.6842105263157894
-2.7755575615628914e-17,0.6842105263157894
0.05263157894736839,0.6842105263157894
0.10526315789473686,0.6842105263157894
0.15789473684210523,0.6842105263157894
0.2105263157894736,0.6842105263157894
0.26315789473684204,0.6842105263157894
0.3157894736842105,0.6842105263157894
0.36842105263157887,0.6842105263157894
0.42105263157894723,0.6842105263157894
0.4736842105263157,0.6842105263157894
0.5263157894736842,0.6842105263157894
-0.4736842105263158,0.5789473684210527
-0.42105263157894735,0.5789473684210527
-0.368421052631579,0.5789473684210527
-0.26315789473684215,0.5789473684210527
-0.2105263157894737,0.5789473684210527
-0.15789473684210528,0.5789473684210527
-0.10526315789473686,0.5789473684210527
-0.052631578947368446,0.5789473684210527
-2.7755575615628914e-17,0.5789473684210527
0.05263157894736839,0.5789473684210527
0.10526315789473686,0.5789473684210527
0.15789473684210523,0.5789473684210527
0.2105263157894736,0.5789473684210527
0.26315789473684204,0.5789473684210527
0.3157894736842105,0.5789473684210527
0.36842105263157887,0.5789473684210527
0.42105263157894723,0.5789473684210527
0.4736842105263157,0.5789473684210527
0.5263157894736842,0.5789473684210527
-0.4736842105263158,0.47368421052631576
-0.42105263157894735,0.47368421052631576
-0.368421052631579,0.47368421052631576
-0.3157894736842105,0.47368421052631576
-0.26315789473684215,0.47368421052631576
-0.2105263157894737,0.47368421052631576
-0.15789473684210528,0.47368421052631576
-0.10526315789473686,0.47368421052631576
-0.052631578947368446,0.47368421052631576
-2.7755575615628914e-17,0.47368421052631576
0.05263157894736839,0.47368421052631576
0.10526315789473686,0.47368421052631576
0.15789473684210523,0.47368421052631576
0.2105263157894736,0.47368421052631576
0.26315789473684204,0.47368421052631576
0.3157894736842105,0.47368421052631576
0.36842105263157887,0.47368421052631576
0.42105263157894723,0.47368421052631576
0.4736842105263157,0.47368421052631576
0.5263157894736842,0.47368421052631576
-0.4736842105263158,0.3684210526315789
-0.42105263157894735,0.3684210526315789
-0.368421052631579,0.3684210526315789
-0.3157894736842105,0.3684210526315789
-0.26315789473684215,0.3684210526315789
-0.2105263157894737,0.3684210526315789
-2.7755575615628914e-17,0.3684210526315789
0.10526315789473686,0.3684210526315789
0.15789473684210523,0.3684210526315789
0.2105263157894736,0.3684210526315789
0.26315789473684204,0.3684210526315789
0.3157894736842105,0.3684210526315789
0.36842105263157887,0.3684210526315789
0.42105263157894723,0.3684210526315789
0.4736842105263157,0.3684210526315789
0.5263157894736842,0.3684210526315789
-0.4736842105263158,0.2631578947368421
-0.42105263157894735,0.2631578947368421
-0.368421052631579,0.2631578947368421
-0.26315789473684215,0.2631578947368421
-0.2105263157894737,0.2631578947368421
0.10526315789473686,0.2631578947368421
0.15789473684210523,0.2631578947368421
0.26315789473684204,0.2631578947368421
0.3157894736842105,0.2631578947368421
0.36842105263157887,0.2631578947368421
0.42105263157894723,0.2631578947368421
-0.4736842105263158,0.15789473684210525
-0.42105263157894735,0.15789473684210525
-0.368421052631579,0.15789473684210525
-0.3157894736842105,0.15789473684210525
-0.2105263157894737,0.15789473684210525
-0.10526315789473686,0.15789473684210525
-0.052631578947368446,0.15789473684210525
-2.7755575615628914e-17,0.15789473684210525
0.05263157894736839,0.15789473684210525
0.2105263157894736,0.15789473684210525
0.36842105263157887,0.15789473684210525
0.42105263157894723,0.15789473684210525
0.4736842105263157,0.15789473684210525
0.5263157894736842,0.15789473684210525
-0.4736842105263158,0.05263157894736842
-0.42105263157894735,0.05263157894736842
-0.368421052631579,0.05263157894736842
-0.3157894736842105,0.05263157894736842
-0.26315789473684215,0.05263157894736842
-0.2105263157894737,0.05263157894736842
-0.15789473684210528,0.05263157894736842
-0.10526315789473686,0.05263157894736842
-0.052631578947368446,0.05263157894736842
-2.7755575615628914e-17,0.05263157894736842
0.05263157894736839,0.05263157894736842
0.10526315789473686,0.05263157894736842
0.15789473684210523,0.05263157894736842
0.2105263157894736,0.05263157894736842
0.26315789473684204,0.05263157894736842
0.3157894736842105,0.05263157894736842
0.36842105263157887,0.05263157894736842
0.42105263157894723,0.05263157894736842
0.4736842105263157,0.05263157894736842
0.5263157894736842,0.05263157894736842
-0.4736842105263158,-0.05263157894736842
-0.42105263157894735,-0.05263157894736842
-0.368421052631579,-0.05263157894736842
-0.3157894736842105,-0.05263157894736842
-0.26315789473684215,-0.05263157894736842
-0.2105263157894737,-0.05263157894736842
-0.15789473684210528,-0.05263157894736842
-0.10526315789473686,-0.05263157894736842
-0.052631578947368446,-0.05263157894736842
0.05263157894736839,-0.05263157894736842
0.15789473684210523,-0.05263157894736842
0.2105263157894736,-0.05263157894736842
0.26315789473684204,-0.05263157894736842
0.3157894736842105,-0.05263157894736842
0.36842105263157887,-0.05263157894736842
0.42105263157894723,-0.05263157894736842
0.4736842105263157,-0.05263157894736842
0.5263157894736842,-0.05263157894736842


==> walking_cot_new.csv <==
lin_vel_x,ang_vel_yaw,COT_mech
2.0,-0.5,0.9753282014516885
2.0,-0.4473684210526316,1.00871547926068
2.0,-0.39473684210526316,0.8613713169870891
2.0,-0.34210526315789475,0.6810882085470626
2.0,-0.2894736842105263,0.6646050064494259
2.0,-0.2368421052631579,0.7936518035902358
2.0,-0.1842105263157895,0.9361627641389211
2.0,-0.13157894736842107,0.6487194912876354
2.0,-0.07894736842105265,0.957905535449831
2.0,-0.026315789473684237,0.6958892151749189
2.0,0.02631578947368418,0.7110433154047213
2.0,0.07894736842105265,0.7949238589289143
2.0,0.13157894736842102,0.7232187980808082
2.0,0.18421052631578938,0.7199725806198334
2.0,0.23684210526315785,0.685827963234454
2.0,0.2894736842105263,0.733325123458197
2.0,0.3421052631578947,0.7827116753809408
2.0,0.39473684210526305,0.804611556274861
2.0,0.4473684210526315,0.7303166934490196
2.0,0.5,1.0250576488399206

1.894736842105263,-0.5,0.8348634515461546
1.894736842105263,-0.4473684210526316,0.708033499425061
1.894736842105263,-0.39473684210526316,0.6618516892062751
1.894736842105263,-0.34210526315789475,0.707357913396137
1.894736842105263,-0.2894736842105263,0.8061846533289643
1.894736842105263,-0.2368421052631579,0.7796835553898799
1.894736842105263,-0.1842105263157895,0.7496673656838244
1.894736842105263,-0.13157894736842107,0.7875942433946875
1.894736842105263,-0.07894736842105265,0.6194426240923147
1.894736842105263,-0.026315789473684237,0.7006119692000766
1.894736842105263,0.02631578947368418,0.8673245721238987
1.894736842105263,0.07894736842105265,0.6699308195643108
1.894736842105263,0.13157894736842102,0.6826211708545284
1.894736842105263,0.18421052631578938,0.695281979349479
1.894736842105263,0.23684210526315785,0.9097106465679127
1.894736842105263,0.2894736842105263,0.9531998681450774
1.894736842105263,0.3421052631578947,0.7247192443155964
1.894736842105263,0.39473684210526305,0.6068578006405092
1.894736842105263,0.4473684210526315,0.8125533204184856
1.894736842105263,0.5,0.6081174480662003

1.789473684210526,-0.5,0.6239881834083508
1.789473684210526,-0.4473684210526316,0.5783684155697645
1.789473684210526,-0.39473684210526316,0.7904175465126465
1.789473684210526,-0.34210526315789475,0.8902716194769852
1.789473684210526,-0.2894736842105263,0.8461123352869374
1.789473684210526,-0.2368421052631579,0.6024522978240812
1.789473684210526,-0.1842105263157895,0.9781626687542807
1.789473684210526,-0.13157894736842107,0.9637446552202081
1.789473684210526,-0.07894736842105265,0.7579915511301681
1.789473684210526,-0.026315789473684237,0.7736266118644609
1.789473684210526,0.02631578947368418,0.6621711433566781
1.789473684210526,0.07894736842105265,0.6008105608307678
1.789473684210526,0.13157894736842102,0.8652230871725505
1.789473684210526,0.18421052631578938,0.5945835821480772
1.789473684210526,0.23684210526315785,0.7386360498940376
1.789473684210526,0.2894736842105263,0.6394913787479125
1.789473684210526,0.3421052631578947,0.7475137890379072
1.789473684210526,0.39473684210526305,0.6757781658633546
1.789473684210526,0.4473684210526315,0.7174767614086042
1.789473684210526,0.5,0.7085554263402577

1.6842105263157894,-0.5,0.580494581622008
1.6842105263157894,-0.4473684210526316,0.654975154791707
1.6842105263157894,-0.39473684210526316,0.5961956367693484
1.6842105263157894,-0.34210526315789475,0.6106543811178025
1.6842105263157894,-0.2894736842105263,0.5995807400829233
1.6842105263157894,-0.2368421052631579,0.8003329814835558
1.6842105263157894,-0.1842105263157895,0.6555956999324906
1.6842105263157894,-0.13157894736842107,0.5826729237474267
1.6842105263157894,-0.07894736842105265,0.5597568517564359
1.6842105263157894,-0.026315789473684237,0.6363756877864846
1.6842105263157894,0.02631578947368418,0.663695212020455
1.6842105263157894,0.07894736842105265,0.5997349328644865
1.6842105263157894,0.13157894736842102,0.7100426591757314
1.6842105263157894,0.18421052631578938,0.5760815531768348
1.6842105263157894,0.23684210526315785,0.6469248750062168
1.6842105263157894,0.2894736842105263,0.7436297807096236
1.6842105263157894,0.3421052631578947,0.6308395317167863
1.6842105263157894,0.39473684210526305,0.6356985315061898
1.6842105263157894,0.4473684210526315,0.577436925323296
1.6842105263157894,0.5,0.6918049549007568

1.5789473684210527,-0.5,0.6037590627075627
1.5789473684210527,-0.4473684210526316,0.864222562927957
1.5789473684210527,-0.39473684210526316,0.5758269449864962
1.5789473684210527,-0.34210526315789475,0.7040371439377275
1.5789473684210527,-0.2894736842105263,0.5732034726651787
1.5789473684210527,-0.2368421052631579,0.5966932233324627
1.5789473684210527,-0.1842105263157895,0.6449233891053707
1.5789473684210527,-0.13157894736842107,0.6338229525743685
1.5789473684210527,-0.07894736842105265,0.7194383044877695
1.5789473684210527,-0.026315789473684237,0.5734847573124712
1.5789473684210527,0.02631578947368418,0.6501168627865404
1.5789473684210527,0.07894736842105265,0.6309387317144209
1.5789473684210527,0.13157894736842102,0.5616055695146197
1.5789473684210527,0.18421052631578938,0.5753784133845101
1.5789473684210527,0.23684210526315785,0.6259315433298427
1.5789473684210527,0.2894736842105263,0.6392684099622101
1.5789473684210527,0.3421052631578947,0.754990584280604
1.5789473684210527,0.39473684210526305,0.8016549251617852
1.5789473684210527,0.4473684210526315,0.5604387452768208
1.5789473684210527,0.5,0.5726096587621209

1.4736842105263157,-0.5,0.7505265865711078
1.4736842105263157,-0.4473684210526316,0.7171702176301569
1.4736842105263157,-0.39473684210526316,0.6467823910377763
1.4736842105263157,-0.34210526315789475,0.6676778251228999
1.4736842105263157,-0.2894736842105263,0.5329130822996625
1.4736842105263157,-0.2368421052631579,0.613241407485505
1.4736842105263157,-0.1842105263157895,0.66141050654341
1.4736842105263157,-0.13157894736842107,0.7037763821408279
1.4736842105263157,-0.07894736842105265,0.5939848781560833
1.4736842105263157,-0.026315789473684237,0.6835274331702847
1.4736842105263157,0.02631578947368418,0.5381850413375433
1.4736842105263157,0.07894736842105265,0.6330602508115728
1.4736842105263157,0.13157894736842102,0.7403633051979835
1.4736842105263157,0.18421052631578938,0.5801675862163334
1.4736842105263157,0.23684210526315785,0.8331769609148808
1.4736842105263157,0.2894736842105263,0.6189816845917665
1.4736842105263157,0.3421052631578947,0.5950535279085535
1.4736842105263157,0.39473684210526305,0.5936754065720891
1.4736842105263157,0.4473684210526315,0.5727440838847914
1.4736842105263157,0.5,0.6178912285154009

1.3684210526315788,-0.5,0.7825415447617985
1.3684210526315788,-0.4473684210526316,0.7532536830019608
1.3684210526315788,-0.39473684210526316,0.6358095545590866
1.3684210526315788,-0.34210526315789475,0.5539662640200372
1.3684210526315788,-0.2894736842105263,0.539333626192321
1.3684210526315788,-0.2368421052631579,0.5224631830642956
1.3684210526315788,-0.1842105263157895,0.5137591361113582
1.3684210526315788,-0.13157894736842107,0.592401810266911
1.3684210526315788,-0.07894736842105265,0.5904033726373884
1.3684210526315788,-0.026315789473684237,0.5972865182745127
1.3684210526315788,0.02631578947368418,0.5792469948275792
1.3684210526315788,0.07894736842105265,0.551212033787734
1.3684210526315788,0.13157894736842102,0.5254758595024986
1.3684210526315788,0.18421052631578938,0.6097618148419115
1.3684210526315788,0.23684210526315785,0.7101963675302021
1.3684210526315788,0.2894736842105263,0.573461455962127
1.3684210526315788,0.3421052631578947,0.5082790680039843
1.3684210526315788,0.39473684210526305,0.7294994475560054
1.3684210526315788,0.4473684210526315,0.6015003029578724
1.3684210526315788,0.5,0.5950100262194062

1.263157894736842,-0.5,0.5648363932433133
1.263157894736842,-0.4473684210526316,0.5123176640838952
1.263157894736842,-0.39473684210526316,0.5031715117134639
1.263157894736842,-0.34210526315789475,0.6313296146364104
1.263157894736842,-0.2894736842105263,0.673283903414498
1.263157894736842,-0.2368421052631579,0.5946522538182886
1.263157894736842,-0.1842105263157895,0.4801992967260001
1.263157894736842,-0.13157894736842107,0.48125530321726917
1.263157894736842,-0.07894736842105265,0.5103562410045047
1.263157894736842,-0.026315789473684237,0.5182281327590587
1.263157894736842,0.02631578947368418,0.588020740972878
1.263157894736842,0.07894736842105265,0.5252717776322398
1.263157894736842,0.13157894736842102,0.512766431297792
1.263157894736842,0.18421052631578938,0.6614808394561326
1.263157894736842,0.23684210526315785,0.4858350083085384
1.263157894736842,0.2894736842105263,0.4847536212564324
1.263157894736842,0.3421052631578947,0.48773399635884424
1.263157894736842,0.39473684210526305,0.5643866591481195
1.263157894736842,0.4473684210526315,0.6870647539045772
1.263157894736842,0.5,0.6007499462115229

1.1578947368421053,-0.5,0.6680197333509288
1.1578947368421053,-0.4473684210526316,0.6829823405088249
1.1578947368421053,-0.39473684210526316,0.5430571794285308
1.1578947368421053,-0.34210526315789475,0.5431779791744719
1.1578947368421053,-0.2894736842105263,0.5019891823378617
1.1578947368421053,-0.2368421052631579,0.5851991710007893
1.1578947368421053,-0.1842105263157895,0.5264046679904703
1.1578947368421053,-0.13157894736842107,0.48391704167434074
1.1578947368421053,-0.07894736842105265,0.5084340862744353
1.1578947368421053,-0.026315789473684237,0.5389131100566977
1.1578947368421053,0.02631578947368418,0.49575418684383643
1.1578947368421053,0.07894736842105265,0.570765987709197
1.1578947368421053,0.13157894736842102,0.5338540911433676
1.1578947368421053,0.18421052631578938,0.5809005415446832
1.1578947368421053,0.23684210526315785,0.5326885375538002
1.1578947368421053,0.2894736842105263,0.5653818605507267
1.1578947368421053,0.3421052631578947,0.6294458970968664
1.1578947368421053,0.39473684210526305,0.7702656951861366
1.1578947368421053,0.4473684210526315,0.4957316120688402
1.1578947368421053,0.5,0.7488171270609868

1.0526315789473684,-0.5,0.50078189811189
1.0526315789473684,-0.4473684210526316,0.4986243783278007
1.0526315789473684,-0.39473684210526316,0.6211902586176178
1.0526315789473684,-0.34210526315789475,0.525211451222144
1.0526315789473684,-0.2894736842105263,0.47141736481850854
1.0526315789473684,-0.2368421052631579,0.5281252275206197
1.0526315789473684,-0.1842105263157895,0.5688202058987885
1.0526315789473684,-0.13157894736842107,0.537176018998096
1.0526315789473684,-0.07894736842105265,0.4752952161530349
1.0526315789473684,-0.026315789473684237,0.5612601516783009
1.0526315789473684,0.02631578947368418,0.526568468530489
1.0526315789473684,0.07894736842105265,0.5293058215013319
1.0526315789473684,0.13157894736842102,0.49254330254123757
1.0526315789473684,0.18421052631578938,0.5729372645409697
1.0526315789473684,0.23684210526315785,0.5811130390455367
1.0526315789473684,0.2894736842105263,0.5095370694256562
1.0526315789473684,0.3421052631578947,0.5935271627765076
1.0526315789473684,0.39473684210526305,0.5104875538753648
1.0526315789473684,0.4473684210526315,0.5133984791883287
1.0526315789473684,0.5,0.6201780286289029

0.9473684210526315,-0.5,0.4554863022960367
0.9473684210526315,-0.4473684210526316,0.48078710600010655
0.9473684210526315,-0.39473684210526316,0.5999564803379689
0.9473684210526315,-0.34210526315789475,0.7022013635467632
0.9473684210526315,-0.2894736842105263,0.7789934526828258
0.9473684210526315,-0.2368421052631579,0.4672298130153112
0.9473684210526315,-0.1842105263157895,0.7919083234556609
0.9473684210526315,-0.13157894736842107,0.6060331709385903
0.9473684210526315,-0.07894736842105265,0.4971089263030097
0.9473684210526315,-0.026315789473684237,0.6298226177452066
0.9473684210526315,0.02631578947368418,0.6112110197454691
0.9473684210526315,0.07894736842105265,0.542870246907437
0.9473684210526315,0.13157894736842102,0.580587850229132
0.9473684210526315,0.18421052631578938,0.515618746697095
0.9473684210526315,0.23684210526315785,0.4982582192174149
0.9473684210526315,0.2894736842105263,0.4650319839644152
0.9473684210526315,0.3421052631578947,0.5055944875208022
0.9473684210526315,0.39473684210526305,0.47635174498970984
0.9473684210526315,0.4473684210526315,0.487406440034212
0.9473684210526315,0.5,0.5620525582482545

0.8421052631578947,-0.5,0.45899261817585035
0.8421052631578947,-0.4473684210526316,0.5427019706639827
0.8421052631578947,-0.39473684210526316,0.4968237663297263
0.8421052631578947,-0.34210526315789475,0.6194890498740816
0.8421052631578947,-0.2894736842105263,0.5021659187898628
0.8421052631578947,-0.2368421052631579,0.48839817189310275
0.8421052631578947,-0.1842105263157895,0.46064641426226427
0.8421052631578947,-0.13157894736842107,0.6837607559784936
0.8421052631578947,-0.07894736842105265,0.4795799281859586
0.8421052631578947,-0.026315789473684237,0.4507411223175826
0.8421052631578947,0.02631578947368418,0.5680671579304404
0.8421052631578947,0.07894736842105265,0.5735995290921945
0.8421052631578947,0.13157894736842102,0.6306410836629988
0.8421052631578947,0.18421052631578938,0.6352570350086302
0.8421052631578947,0.23684210526315785,0.46737330716966674
0.8421052631578947,0.2894736842105263,0.5840152763442042
0.8421052631578947,0.3421052631578947,0.6880360551583233
0.8421052631578947,0.39473684210526305,0.5922491430430215
0.8421052631578947,0.4473684210526315,0.7452502044012298
0.8421052631578947,0.5,0.6629215856014945

0.7368421052631579,-0.5,0.47339839534710576
0.7368421052631579,-0.4473684210526316,0.5567996755243989
0.7368421052631579,-0.39473684210526316,0.5385474685652953
0.7368421052631579,-0.34210526315789475,0.6508869881172665
0.7368421052631579,-0.2894736842105263,0.49276733914201176
0.7368421052631579,-0.2368421052631579,0.51663558620654
0.7368421052631579,-0.1842105263157895,0.5184189654659276
0.7368421052631579,-0.13157894736842107,0.5346973231019196
0.7368421052631579,-0.07894736842105265,0.8049737870076819
0.7368421052631579,-0.026315789473684237,0.6297432678354257
0.7368421052631579,0.02631578947368418,0.6356014130243622
0.7368421052631579,0.07894736842105265,0.5494288928503228
0.7368421052631579,0.13157894736842102,0.46313367489680723
0.7368421052631579,0.18421052631578938,0.5795772000493733
0.7368421052631579,0.23684210526315785,0.6442875286168216
0.7368421052631579,0.2894736842105263,0.5638996254645327
0.7368421052631579,0.3421052631578947,0.4908053938369056
0.7368421052631579,0.39473684210526305,0.5607406497741229
0.7368421052631579,0.4473684210526315,0.6299030407636472
0.7368421052631579,0.5,0.5537336339050777

0.631578947368421,-0.5,0.7367460203599395
0.631578947368421,-0.4473684210526316,0.6219022112834844
0.631578947368421,-0.39473684210526316,0.48703537539277203
0.631578947368421,-0.34210526315789475,0.51679689003991
0.631578947368421,-0.2894736842105263,0.6183063039247251
0.631578947368421,-0.2368421052631579,0.6683087570616792
0.631578947368421,-0.1842105263157895,0.5241279193027927
0.631578947368421,-0.13157894736842107,0.45107632470991044
0.631578947368421,-0.07894736842105265,0.5478283528384108
0.631578947368421,-0.026315789473684237,0.7399433624911211
0.631578947368421,0.02631578947368418,0.6791459574550772
0.631578947368421,0.07894736842105265,0.691772947886533
0.631578947368421,0.13157894736842102,0.6377471003181148
0.631578947368421,0.18421052631578938,0.6139258996343875
0.631578947368421,0.23684210526315785,0.6428132575870852
0.631578947368421,0.2894736842105263,0.7233281450530017
0.631578947368421,0.3421052631578947,0.5031737593925576
0.631578947368421,0.39473684210526305,0.566943583969378
0.631578947368421,0.4473684210526315,0.6866762173968267
0.631578947368421,0.5,0.7120926439930494

0.5263157894736842,-0.5,0.60078163675564
0.5263157894736842,-0.4473684210526316,0.4599654059078058
0.5263157894736842,-0.39473684210526316,0.725640340151984
0.5263157894736842,-0.34210526315789475,0.5738059304568406
0.5263157894736842,-0.2894736842105263,0.9760597178886454
0.5263157894736842,-0.2368421052631579,0.5145567636244779
0.5263157894736842,-0.1842105263157895,0.5357655570540426
0.5263157894736842,-0.13157894736842107,0.5835404276489897
0.5263157894736842,-0.07894736842105265,0.5105947151695387
0.5263157894736842,-0.026315789473684237,0.6510368470768501
0.5263157894736842,0.02631578947368418,0.7489764250158585
0.5263157894736842,0.07894736842105265,0.6355462825583401
0.5263157894736842,0.13157894736842102,0.5960571376785188
0.5263157894736842,0.18421052631578938,0.587378621936668
0.5263157894736842,0.23684210526315785,0.7033974728285485
0.5263157894736842,0.2894736842105263,0.6545875452221543
0.5263157894736842,0.3421052631578947,0.5739142751904732
0.5263157894736842,0.39473684210526305,0.6813715219327097
0.5263157894736842,0.4473684210526315,0.5943490688261903
0.5263157894736842,0.5,0.6685848574526932

0.42105263157894735,-0.5,0.6843121145352338
0.42105263157894735,-0.4473684210526316,0.7047887140595659
0.42105263157894735,-0.39473684210526316,0.7450357193837811
0.42105263157894735,-0.34210526315789475,0.869401763889144
0.42105263157894735,-0.2894736842105263,0.6399328556216783
0.42105263157894735,-0.2368421052631579,0.9042249176234891
0.42105263157894735,-0.1842105263157895,0.7669430739887542
0.42105263157894735,-0.13157894736842107,0.5582483034908621
0.42105263157894735,-0.07894736842105265,0.6238875571989451
0.42105263157894735,-0.026315789473684237,0.600600004592614
0.42105263157894735,0.02631578947368418,0.6990409893047274
0.42105263157894735,0.07894736842105265,0.7280339151846341
0.42105263157894735,0.13157894736842102,0.7002994123858345
0.42105263157894735,0.18421052631578938,0.9079340288730084
0.42105263157894735,0.23684210526315785,0.8097471341533046
0.42105263157894735,0.2894736842105263,0.5633802948254961
0.42105263157894735,0.3421052631578947,1.0419001946428166
0.42105263157894735,0.39473684210526305,0.8607381601596829
0.42105263157894735,0.4473684210526315,0.6724005694791716
0.42105263157894735,0.5,0.7242967433061694

0.3157894736842105,-0.5,0.66067283759252
0.3157894736842105,-0.4473684210526316,0.81597832650063
0.3157894736842105,-0.39473684210526316,0.7837418407238608
0.3157894736842105,-0.34210526315789475,0.7700240859063724
0.3157894736842105,-0.2894736842105263,0.9359053224957835
0.3157894736842105,-0.2368421052631579,1.0243627380900044
0.3157894736842105,-0.1842105263157895,0.7500816032155118
0.3157894736842105,-0.13157894736842107,0.7676162620364632
0.3157894736842105,-0.07894736842105265,0.8564226002708866
0.3157894736842105,-0.026315789473684237,1.0113992884653267
0.3157894736842105,0.02631578947368418,1.0140933220434005
0.3157894736842105,0.07894736842105265,0.9010344900342402
0.3157894736842105,0.13157894736842102,0.8617987977404689
0.3157894736842105,0.18421052631578938,0.74833152629504
0.3157894736842105,0.23684210526315785,0.8702123981283126
0.3157894736842105,0.2894736842105263,0.9745399082820781
0.3157894736842105,0.3421052631578947,0.7796987222127252
0.3157894736842105,0.39473684210526305,0.763671958297981
0.3157894736842105,0.4473684210526315,0.7691064209781574
0.3157894736842105,0.5,0.7525460766282162

0.21052631578947367,-0.5,0.7502051776016502
0.21052631578947367,-0.4473684210526316,0.9796037557003283
0.21052631578947367,-0.39473684210526316,0.8291057549213763
0.21052631578947367,-0.34210526315789475,1.5200174473216563
0.21052631578947367,-0.2894736842105263,0.8608267735556472
0.21052631578947367,-0.2368421052631579,0.9728739189138181
0.21052631578947367,-0.1842105263157895,0.7411454935386433
0.21052631578947367,-0.13157894736842107,1.1582687233130955
0.21052631578947367,-0.07894736842105265,1.3329838039026458
0.21052631578947367,-0.026315789473684237,1.2804560467124142
0.21052631578947367,0.02631578947368418,1.0944949685015757
0.21052631578947367,0.07894736842105265,1.1310001919314496
0.21052631578947367,0.13157894736842102,0.9746700668580497
0.21052631578947367,0.18421052631578938,0.8578576878259672
0.21052631578947367,0.23684210526315785,0.7422819559842617
0.21052631578947367,0.2894736842105263,0.9119164929865057
0.21052631578947367,0.3421052631578947,1.1116139446607833
0.21052631578947367,0.39473684210526305,1.178957588426524
0.21052631578947367,0.4473684210526315,1.0345574484314444
0.21052631578947367,0.5,1.3436905434419064

0.10526315789473684,-0.5,1.3003713929845586
0.10526315789473684,-0.4473684210526316,1.0240622873585747
0.10526315789473684,-0.39473684210526316,1.2100536669983077
0.10526315789473684,-0.34210526315789475,1.0619732637738113
0.10526315789473684,-0.2894736842105263,0.8691869247495597
0.10526315789473684,-0.2368421052631579,1.426391847743921
0.10526315789473684,-0.1842105263157895,1.0954246506435739
0.10526315789473684,-0.13157894736842107,1.4946055650439296
0.10526315789473684,-0.07894736842105265,1.812414386024144
0.10526315789473684,-0.026315789473684237,0.9639562147001641
0.10526315789473684,0.02631578947368418,1.7694049939076468
0.10526315789473684,0.07894736842105265,1.2549694455475244
0.10526315789473684,0.13157894736842102,1.4959108784523554
0.10526315789473684,0.18421052631578938,0.9719636556577441
0.10526315789473684,0.23684210526315785,1.4299931524234095
0.10526315789473684,0.2894736842105263,1.4702645129971554
0.10526315789473684,0.3421052631578947,1.5798711110148855
0.10526315789473684,0.39473684210526305,1.6885802646301358
0.10526315789473684,0.4473684210526315,1.4363286069219228
0.10526315789473684,0.5,1.2590225716567736

0.0,-0.5,1.5247480034698744
0.0,-0.4473684210526316,1.471984248689319
0.0,-0.39473684210526316,1.4495137661966775
0.0,-0.34210526315789475,1.456855006038611
0.0,-0.2894736842105263,1.374692121926462
0.0,-0.2368421052631579,1.4452143117055056
0.0,-0.1842105263157895,1.1957445012810397
0.0,-0.13157894736842107,1.1659616744024386
0.0,-0.07894736842105265,1.4736951895144763
0.0,-0.026315789473684237,1.1978721055334507
0.0,0.02631578947368418,1.3993357703882467
0.0,0.07894736842105265,0.9408140981239969
0.0,0.13157894736842102,1.7355128129305324
0.0,0.18421052631578938,1.2537806615001705
0.0,0.23684210526315785,1.3407967774485974
0.0,0.2894736842105263,1.5982496612349955
0.0,0.3421052631578947,1.303974214778643
0.0,0.39473684210526305,1.3926370737674578
0.0,0.4473684210526315,1.486628711883897
0.0,0.5,1.3104155870935734


==> walking_wins_new.csv <==
ang_vel_yaw,lin_vel_x
-0.3157894736842105,0.5789473684210527
-0.15789473684210528,0.3684210526315789
-0.10526315789473686,0.3684210526315789
-0.052631578947368446,0.3684210526315789
0.05263157894736839,0.3684210526315789
-0.3157894736842105,0.2631578947368421
-0.15789473684210528,0.2631578947368421
-0.10526315789473686,0.2631578947368421
-0.052631578947368446,0.2631578947368421
-2.7755575615628914e-17,0.2631578947368421
0.05263157894736839,0.2631578947368421
0.2105263157894736,0.2631578947368421
0.4736842105263157,0.2631578947368421
0.5263157894736842,0.2631578947368421
-0.26315789473684215,0.15789473684210525
-0.15789473684210528,0.15789473684210525
0.10526315789473686,0.15789473684210525
0.15789473684210523,0.15789473684210525
0.26315789473684204,0.15789473684210525
0.3157894736842105,0.15789473684210525
-2.7755575615628914e-17,-0.05263157894736842
0.10526315789473686,-0.05263157894736842

